CoCoAFusE: Beyond Mixtures of Experts via Model Fusion

Many learning problems involve multiple patterns and varying degrees of uncertainty dependent on the covariates. Advances in Deep Learning (DL) have addressed these issues by learning highly nonlinear input-output dependencies. However, model interpretability and Uncertainty Quantification (UQ) have often straggled behind. In this context, we introduce the Competitive/Collaborative Fusion of Experts (CoCoAFusE), a novel, Bayesian Covariates-Dependent Modeling technique. CoCoAFusE builds on the very philosophy behind Mixtures of Experts (MoEs), blending predictions from several simple sub-models (or "experts") to achieve high levels of expressiveness while retaining a substantial degree of local interpretability. Our formulation extends that of a classical Mixture of Experts by contemplating the fusion of the experts' distributions in addition to their more usual mixing (i.e., superimposition). Through this additional feature, CoCoAFusE better accommodates different scenarios for the intermediate behavior between generating mechanisms, resulting in tighter credible bounds on the response variable. Indeed, only resorting to mixing, as in classical MoEs, may lead to multimodality artifacts, especially over smooth transitions. Instead, CoCoAFusE can avoid these artifacts even under the same structure and priors for the experts, leading to greater expressiveness and flexibility in modeling. This new approach is showcased extensively on a suite of motivating numerical examples and a collection of real-data ones, demonstrating its efficacy in tackling complex regression problems where uncertainty is a key quantity of interest.

==> Figures/motorcycle/bnn/evaluation.csv <==
quantity,estimate,std
lppd,10.950185775756836,4.003338447795681
waic,4.360735710710287,5.154846805700392
loo,4.290870189666748,5.1723525518655045
emse,0.0942055570162017,0.007602634422834623
mmse,0.1646004820625886,0.028167218456747495
r2,0.6253322916603203,
ci_length@0.050,0.028889262579092415,0.0002217459730389654
coverage@0.050,0.034482758620689655,0.023958908061367284
ci_length@0.100,0.058263938207628915,0.00033051311899904727
coverage@0.100,0.06896551724137931,0.03327245797772467
ci_length@0.150,0.0879567282246265,0.00047867664609518406
coverage@0.150,0.1896551724137931,0.05147582090425588
ci_length@0.200,0.11759844877082724,0.0006281519248922618
coverage@0.200,0.22413793103448276,0.05475653305472802
ci_length@0.250,0.14789277704930381,0.0007374629561632017
coverage@0.250,0.27586206896551724,0.05868709954460436
ci_length@0.300,0.17875411943371955,0.0008732690665857827
coverage@0.300,0.3620689655172414,0.06310568990774948
ci_length@0.350,0.21060602774939924,0.0009355746143586028
coverage@0.350,0.43103448275862066,0.06502569219449274
ci_length@0.400,0.24298051527444398,0.001096607432879584
coverage@0.400,0.46551724137931033,0.06549689902608279
ci_length@0.450,0.27695069618137746,0.0012463019676623693
coverage@0.450,0.4827586206896552,0.06561417199201613
ci_length@0.500,0.3122653704184782,0.0013769924314586534
coverage@0.500,0.5517241379310345,0.06530097606537921
ci_length@0.550,0.3499693606466312,0.0015226594927299879
coverage@0.550,0.603448275862069,0.06423266628131123
ci_length@0.600,0.3900825280824613,0.0016329677341943255
coverage@0.600,0.6896551724137931,0.06074691926014174
ci_length@0.650,0.43423836676821376,0.0017801913850921452
coverage@0.650,0.7586206896551724,0.056188619979598856
ci_length@0.700,0.48261515833437457,0.0018417557889023515
coverage@0.700,0.8275862068965517,0.04959965187779836
ci_length@0.750,0.5369658758542661,0.002106937860999639
coverage@0.750,0.8275862068965517,0.04959965187779836
ci_length@0.800,0.6000301384848767,0.0023658752985095417
coverage@0.800,0.896551724137931,0.039988517766469056
ci_length@0.850,0.6765991348355753,0.0027900039026021494
coverage@0.850,0.9482758620689655,0.029080373606172646
ci_length@0.900,0.7766992728964526,0.003237335978316363
coverage@0.900,0.9482758620689655,0.029080373606172646
ci_length@0.950,0.9306709881615028,0.003864992519306842
coverage@0.950,0.9827586206896551,0.017092100489256894


==> Figures/motorcycle/boe/evaluation.csv <==
quantity,estimate,std
lppd,25.355720825729655,9.467641118099458
waic,53.712970538364324,12.010245233388515
loo,53.36276281415581,12.019998098655854
emse,0.08096676716032863,0.009423927205072357
mmse,0.19814768969751587,0.03588481679649656
r2,0.5892876378112306,
ci_length@0.050,0.022091656848978927,0.001543239829558044
coverage@0.050,0.10344827586206896,0.039988517766469056
ci_length@0.100,0.04423200313297303,0.003065626720038259
coverage@0.100,0.1206896551724138,0.04277520678657319
ci_length@0.150,0.0667459337441778,0.004568898636431786
coverage@0.150,0.15517241379310345,0.04754198431127886
ci_length@0.200,0.08945063748968554,0.006142354836490304
coverage@0.200,0.15517241379310345,0.04754198431127886
ci_length@0.250,0.1123365583671046,0.007739247115703876
coverage@0.250,0.22413793103448276,0.05475653305472801
ci_length@0.300,0.13641198943903057,0.009394200093005994
coverage@0.300,0.22413793103448276,0.05475653305472801
ci_length@0.350,0.16054064635407045,0.011093687558267977
coverage@0.350,0.27586206896551724,0.05868709954460436
ci_length@0.400,0.18557590638509655,0.01284229217016269
coverage@0.400,0.29310344827586204,0.0597687810455138
ci_length@0.450,0.21108124734029945,0.014553649294917153
coverage@0.450,0.3448275862068966,0.06241152662074059
ci_length@0.500,0.23721990314157232,0.016391294222797517
coverage@0.500,0.41379310344827586,0.06467003396379144
ci_length@0.550,0.2644399598397541,0.018224846575108568
coverage@0.550,0.4482758620689655,0.06530097606537921
ci_length@0.600,0.2934797496535552,0.02026811355028345
coverage@0.600,0.5172413793103449,0.06561417199201615
ci_length@0.650,0.3243576277451642,0.022367059652578184
coverage@0.650,0.5517241379310345,0.06530097606537921
ci_length@0.700,0.3592134820313526,0.024773909440864435
coverage@0.700,0.603448275862069,0.06423266628131123
ci_length@0.750,0.39774222432339285,0.027284176239695233
coverage@0.750,0.6896551724137931,0.06074691926014174
ci_length@0.800,0.44246932921627863,0.030321938189004066
coverage@0.800,0.7586206896551724,0.05618861997959885
ci_length@0.850,0.4965559892799505,0.03406550822752417
coverage@0.850,0.8275862068965517,0.049599651877798356
ci_length@0.900,0.5678704553953536,0.039071924734374736
coverage@0.900,0.8448275862068966,0.04754198431127886
ci_length@0.950,0.6826423596341858,0.04710101882955807
coverage@0.950,0.896551724137931,0.039988517766469056


==> Figures/motorcycle/boe/hyperparameters.yaml <==
alphas_coef_means: '[[15.0, -50.0, 0.0], [-30.0, 50.0, 0.0], [0.0, 0.0, 0.0]]'
alphas_coef_sigmas: '[[1.0, 0.1, 0.01], [1.0, 0.1, 0.01], [1.0, 1.0, 1.0]]'
sigmas_log_means: '[-5.0, -3.0, -1.0]'
sigmas_log_sigmas: '[0.2, 0.2, 0.2]'
theta_means: '[[0.0, 0.0, 0.0], [0.0, 0.0, 0.0], [0.0, 0.0, 0.0]]'
theta_sigmas: '[[1.0, 0.01, 0.01], [1.0, 0.01, 0.01], [0.5, 2.0, 2.0]]'


==> Figures/motorcycle/boe/scores.json <==
{"loo": 53.36276281415581, "divergences": 0, "bfmi": 0.8042044980788778, "rhat": 1.0087478521819055, "ess": 508.9408781407494, "mcse": 0.03589608357754951, "max_treedepths": 0, "loo_se": 12.019998098655854, "p_loo": 9.651020634861574, "lppd": 25.355720825729655, "lppd_se": 9.467641118099458, "waic": 53.712970538364324, "waic_se": 12.010245233388515, "p_waic": 9.300812910653049, "complexity": 18, "fit_time": 221.28745079040527, "init_time": 80.28071403503418, "ess.thetas": 2818.825907891017, "ess.sigmas": 2357.7655399447854, "ess.alphas_raw_coef": 508.9408781407494, "rhat.thetas": 1.0015085779373731, "rhat.sigmas": 1.0012305212839072, "rhat.alphas_raw_coef": 1.0087478521819055, "mcse.thetas": 0.0015080920983126336, "mcse.sigmas": 0.0006635691000358398, "mcse.alphas_raw_coef": 0.03589608357754951, "emll": 16.923705257033376, "alphas_log_entropy": -0.04025057607799999, "M": 3, "P": 3, "Q": 3}

==> Figures/motorcycle/cocoafuse/evaluation.csv <==
quantity,estimate,std
lppd,20.61643363882917,10.97733900090303
waic,53.473013994326244,12.090545618454795
loo,53.17070423324453,12.100522243717576
emse,0.08073024310260223,0.009441693545786925
mmse,0.19731256210213813,0.035565915446816976
r2,0.595449129134989,
ci_length@0.050,0.021329553587150184,0.0014636485081372913
coverage@0.050,0.05172413793103448,0.029080373606172646
ci_length@0.100,0.04221348665298081,0.0028626029643919054
coverage@0.100,0.1206896551724138,0.04277520678657319
ci_length@0.150,0.06330574894300081,0.004274337951379866
coverage@0.150,0.13793103448275862,0.04527808029645604
ci_length@0.200,0.08500298339438067,0.00578005365463404
coverage@0.200,0.1896551724137931,0.05147582090425586
ci_length@0.250,0.10740813478017398,0.007332790663530555
coverage@0.250,0.1896551724137931,0.05147582090425586
ci_length@0.300,0.13005289353500124,0.008890930926446486
coverage@0.300,0.22413793103448276,0.05475653305472801
ci_length@0.350,0.15376007128574493,0.010495165861321088
coverage@0.350,0.2413793103448276,0.056188619979598856
ci_length@0.400,0.17808632125787957,0.012159564907177014
coverage@0.400,0.27586206896551724,0.05868709954460436
ci_length@0.450,0.203258887130204,0.013890271380995967
coverage@0.450,0.3275862068965517,0.06162644471939888
ci_length@0.500,0.229699331586314,0.015707782502587895
coverage@0.500,0.3793103448275862,0.06371190641911445
ci_length@0.550,0.2581271299447824,0.017666809260815607
coverage@0.550,0.46551724137931033,0.06549689902608279
ci_length@0.600,0.2875901471940068,0.01968929255912039
coverage@0.600,0.4827586206896552,0.06561417199201613
ci_length@0.650,0.3190333720252916,0.02174475563778868
coverage@0.650,0.5172413793103449,0.06561417199201615
ci_length@0.700,0.35368911723135693,0.024007587425655664
coverage@0.700,0.603448275862069,0.06423266628131123
ci_length@0.750,0.3937036372310489,0.0265921662687949
coverage@0.750,0.7068965517241379,0.05976878104551381
ci_length@0.800,0.4420215664101424,0.029697335924525357
coverage@0.800,0.7931034482758621,0.053189700942556574
ci_length@0.850,0.49993832424316187,0.033441387670107
coverage@0.850,0.8275862068965517,0.04959965187779836
ci_length@0.900,0.5759972248564879,0.03801945597959541
coverage@0.900,0.8793103448275862,0.0427752067865732
ci_length@0.950,0.7018570951620877,0.04569799625166755
coverage@0.950,0.9482758620689655,0.029080373606172646


==> Figures/motorcycle/cocoafuse/hyperparameters.yaml <==
alphas_coef_means: '[[15.0, -50.0, 0.0], [-30.0, 50.0, 0.0], [0.0, 0.0, 0.0]]'
alphas_coef_sigmas: '[[1.0, 0.1, 0.01], [1.0, 0.1, 0.01], [1.0, 1.0, 1.0]]'
betas_coef_means: '[0.0, 0.0, 0.0]'
betas_coef_sigmas: '[1.0, 1.0, 1.0]'
sigmas_log_means: '[-5.0, -3.0, -1.0]'
sigmas_log_sigmas: '[0.2, 0.2, 0.2]'
theta_means: '[[0.0, 0.0, 0.0], [0.0, 0.0, 0.0], [0.0, 0.0, 0.0]]'
theta_sigmas: '[[1.0, 0.01, 0.01], [1.0, 0.01, 0.01], [0.5, 2.0, 2.0]]'


==> Figures/motorcycle/cocoafuse/scores.json <==
{"loo": 53.17070423324453, "divergences": 0, "bfmi": 0.7652704416997318, "rhat": 1.0099276584303756, "ess": 1185.7364521312595, "mcse": 0.04022248701541729, "max_treedepths": 0, "loo_se": 12.100522243717576, "p_loo": 9.868729442333901, "lppd": 20.61643363882917, "lppd_se": 10.97733900090303, "waic": 53.473013994326244, "waic_se": 12.090545618454795, "p_waic": 9.566419681252185, "complexity": 27, "fit_time": 1070.980516910553, "init_time": 104.47459721565247, "ess.thetas": 3932.915811103923, "ess.sigmas": 4342.014330023189, "ess.alphas_raw_coef": 1993.283499941505, "ess.betas_coef": 1185.7364521312595, "rhat.thetas": 1.0011384516865478, "rhat.sigmas": 1.000686562200866, "rhat.alphas_raw_coef": 1.0099276584303756, "rhat.betas_coef": 1.0086386879906213, "mcse.thetas": 0.0012619508818426197, "mcse.sigmas": 0.0005039090254861777, "mcse.alphas_raw_coef": 0.019834891713736584, "mcse.betas_coef": 0.04022248701541729, "emll": 11.240526682084038, "alphas_log_entropy": -0.043322468664, "M": 3, "P": 3, "Q": 3}

==> Figures/motorcycle/gpr/evaluation.csv <==
quantity,estimate,std
lppd,4.415764342407351,
emse,0.07775491779665719,0.00838714299446898
mmse,0.1581673648385156,0.02715643715308086
r2,0.5831603468537699,
ci_length@0.050,0.02311349097955265,0.0008965871813950423
coverage@0.050,0.05172413793103448,0.029080373606172646
ci_length@0.100,0.04602917820302431,0.0016309534642301004
coverage@0.100,0.13793103448275862,0.045278080296456046
ci_length@0.150,0.06859516074623909,0.0024770406044656037
coverage@0.150,0.15517241379310345,0.04754198431127885
ci_length@0.200,0.09195193376392086,0.003435620609928947
coverage@0.200,0.1896551724137931,0.05147582090425588
ci_length@0.250,0.1156570943723496,0.004277828988585163
coverage@0.250,0.22413793103448276,0.05475653305472801
ci_length@0.300,0.14077004883182373,0.005089578321630689
coverage@0.300,0.29310344827586204,0.0597687810455138
ci_length@0.350,0.16484962826891927,0.006082703610831847
coverage@0.350,0.3275862068965517,0.06162644471939888
ci_length@0.400,0.18986701027756195,0.006871247000455435
coverage@0.400,0.3793103448275862,0.06371190641911445
ci_length@0.450,0.21568962841308012,0.007688339473652969
coverage@0.450,0.4482758620689655,0.06530097606537921
ci_length@0.500,0.24406331859283245,0.008737513758542361
coverage@0.500,0.46551724137931033,0.06549689902608279
ci_length@0.550,0.27335853559840123,0.01008475006826378
coverage@0.550,0.5,0.06565321642986127
ci_length@0.600,0.30531023839888943,0.011322729637333832
coverage@0.600,0.5,0.06565321642986127
ci_length@0.650,0.33969778746021306,0.012969986595461624
coverage@0.650,0.5344827586206896,0.06549689902608277
ci_length@0.700,0.3769792244250465,0.014273162905250561
coverage@0.700,0.5689655172413793,0.06502569219449274
ci_length@0.750,0.4175507355366866,0.016009507355154984
coverage@0.750,0.6206896551724138,0.06371190641911445
ci_length@0.800,0.46425084666704697,0.017592611103788215
coverage@0.800,0.6896551724137931,0.06074691926014174
ci_length@0.850,0.5202939937652848,0.01940475491936938
coverage@0.850,0.7413793103448276,0.05749603112801238
ci_length@0.900,0.5929185472143664,0.02262925276789232
coverage@0.900,0.8103448275862069,0.05147582090425586
ci_length@0.950,0.6965634012916229,0.026736114964246573
coverage@0.950,0.8620689655172413,0.045278080296456046


==> Figures/motorcycle/moe/evaluation.csv <==
quantity,estimate,std
lppd,28.691777530649095,9.092686496942882
waic,47.06164169180589,12.33918736300007
loo,46.7773188446316,12.353237108839794
emse,0.08505354379466684,0.009939142375907147
mmse,0.1938998655182895,0.033884796014635975
r2,0.6371892270675894,
ci_length@0.050,0.023147761918286106,0.0018493588296012806
coverage@0.050,0.017241379310344827,0.017092100489256894
ci_length@0.100,0.046281696476540984,0.003580432949068055
coverage@0.100,0.06896551724137931,0.03327245797772467
ci_length@0.150,0.06971335962896988,0.005351231258021045
coverage@0.150,0.1206896551724138,0.0427752067865732
ci_length@0.200,0.0934268390483008,0.007153317967444986
coverage@0.200,0.1724137931034483,0.04959965187779836
ci_length@0.250,0.11778232091701281,0.008981280452843203
coverage@0.250,0.20689655172413793,0.05318970094255658
ci_length@0.300,0.14251710249723873,0.010803599902000569
coverage@0.300,0.2413793103448276,0.056188619979598856
ci_length@0.350,0.16755569316685717,0.012668922634137294
coverage@0.350,0.3275862068965517,0.06162644471939888
ci_length@0.400,0.1932958190352648,0.0145059671394948
coverage@0.400,0.3620689655172414,0.06310568990774948
ci_length@0.450,0.22062081555863594,0.016381351587499846
coverage@0.450,0.3620689655172414,0.06310568990774948
ci_length@0.500,0.24893327491342632,0.018104898558832423
coverage@0.500,0.41379310344827586,0.06467003396379144
ci_length@0.550,0.279841439424228,0.019690876544783534
coverage@0.550,0.4827586206896552,0.06561417199201613
ci_length@0.600,0.3156828988305083,0.021004917866555912
coverage@0.600,0.5689655172413793,0.06502569219449274
ci_length@0.650,0.3528710463353918,0.02234002167971978
coverage@0.650,0.6551724137931034,0.06241152662074059
ci_length@0.700,0.3950235017996662,0.02391651278903212
coverage@0.700,0.7068965517241379,0.059768781045513815
ci_length@0.750,0.44329537600025953,0.02585603129092482
coverage@0.750,0.8103448275862069,0.05147582090425588
ci_length@0.800,0.5019857466122905,0.028370537196431657
coverage@0.800,0.9137931034482759,0.036853687304090256
ci_length@0.850,0.5712450405614258,0.031011512661289337
coverage@0.850,0.9482758620689655,0.029080373606172646
ci_length@0.900,0.661576059445554,0.03449171272835224
coverage@0.900,0.9827586206896551,0.017092100489256894
ci_length@0.950,0.8049474999164319,0.04004261878185046
coverage@0.950,0.9827586206896551,0.017092100489256894


==> Figures/motorcycle/moe/hyperparameters.yaml <==
alphas_coef_means: '[[15.0, -50.0, 0.0], [-30.0, 50.0, 0.0], [0.0, 0.0, 0.0]]'
alphas_coef_sigmas: '[[1.0, 0.1, 0.01], [1.0, 0.1, 0.01], [1.0, 1.0, 1.0]]'
sigmas_log_means: '[-5.0, -3.0, -1.0]'
sigmas_log_sigmas: '[0.2, 0.2, 0.2]'
theta_means: '[[0.0, 0.0, 0.0], [0.0, 0.0, 0.0], [0.0, 0.0, 0.0]]'
theta_sigmas: '[[1.0, 0.01, 0.01], [1.0, 0.01, 0.01], [0.5, 2.0, 2.0]]'


==> Figures/motorcycle/moe/scores.json <==
{"loo": 46.7773188446316, "divergences": 0, "bfmi": 0.8230556934745031, "rhat": 1.0106145694336865, "ess": 486.0349721770641, "mcse": 0.05493139296724983, "max_treedepths": 0, "loo_se": 12.353237108839794, "p_loo": 13.009140281161642, "lppd": 28.691777530649095, "lppd_se": 9.092686496942882, "waic": 47.06164169180589, "waic_se": 12.33918736300007, "p_waic": 12.72481743398736, "complexity": 18, "fit_time": 264.4870138168335, "init_time": 57.463027000427246, "ess.thetas": 4512.648880083296, "ess.sigmas": 2747.892163734865, "ess.alphas_raw_coef": 486.0349721770641, "rhat.thetas": 1.00253410840564, "rhat.sigmas": 1.0028455471491258, "rhat.alphas_raw_coef": 1.0106145694336865, "mcse.thetas": 0.000862723560098116, "mcse.sigmas": 0.0005152735842116217, "mcse.alphas_raw_coef": 0.05493139296724983, "emll": 12.17658537558398, "alphas_log_entropy": -0.09620232248, "M": 3, "P": 3, "Q": 3}

==> Figures/pdb/bnn/evaluation.csv <==
quantity,estimate,std
lppd,-20.72077178955078,15.458117261507004
waic,-32.01907774270512,33.144780047642755
loo,-36.9608998298645,33.46835457630247
emse,0.13180615788230918,0.007858722054650371
mmse,1.9909054561145116,0.16906342957381443
r2,0.926207870143762,
ci_length@0.050,0.031318507548069134,0.0001636510919338439
coverage@0.050,0.0398406374501992,0.012345194567741021
ci_length@0.100,0.06278836590319552,0.0002630261630550952
coverage@0.100,0.09163346613545817,0.01821045341619331
ci_length@0.150,0.09459018762319889,0.00034887361511986783
coverage@0.150,0.13147410358565736,0.021329203337863072
ci_length@0.200,0.12669498230742504,0.00044354987098557853
coverage@0.200,0.19123505976095617,0.024823216520086722
ci_length@0.250,0.1592981481592568,0.0005199359379208628
coverage@0.250,0.2589641434262948,0.027650473209482107
ci_length@0.300,0.19243492069487197,0.0006105955735111666
coverage@0.300,0.3107569721115538,0.02921189767405694
ci_length@0.350,0.22672841852267403,0.000720439986566579
coverage@0.350,0.36254980079681276,0.030343809645803105
ci_length@0.400,0.26186225247380146,0.0008113052904992488
coverage@0.400,0.4103585657370518,0.031048375907078568
ci_length@0.450,0.2982733120813416,0.0009055862087159165
coverage@0.450,0.4541832669322709,0.031426942216760755
ci_length@0.500,0.33644953749302137,0.0010110350562417831
coverage@0.500,0.5179282868525896,0.031539425560137765
ci_length@0.550,0.37674287241323295,0.0011163288482805736
coverage@0.550,0.5737051792828686,0.031214943463121907
ci_length@0.600,0.4200277525798022,0.0012358130240726004
coverage@0.600,0.6215139442231076,0.030613537702700668
ci_length@0.650,0.46645835826425747,0.0013830189322449713
coverage@0.650,0.6733067729083665,0.029603270686109857
ci_length@0.700,0.5171052345212,0.0015192871048389572
coverage@0.700,0.7250996015936255,0.028180562468577218
ci_length@0.750,0.5741100269555304,0.0017063237540973647
coverage@0.750,0.7569721115537849,0.027072672883667992
ci_length@0.800,0.6396387321867077,0.0019006894618959593
coverage@0.800,0.7928286852589641,0.025581006485024756
ci_length@0.850,0.7187429623043841,0.002139539787752744
coverage@0.850,0.8286852589641435,0.02378237994347062
ci_length@0.900,0.8210368470544837,0.0024264724954212
coverage@0.900,0.900398406374502,0.018902256044102495
ci_length@0.950,0.978416568374789,0.0030338580542133386
coverage@0.950,0.9482071713147411,0.013987805101655723


==> Figures/pdb/boe/evaluation.csv <==
quantity,estimate,std
lppd,-52.952532267835394,10.159924664369203
waic,-242.5370661929021,24.66501794021287
loo,-242.59879585536805,24.667596707290286
emse,0.1884828432018982,0.009561897758654644
mmse,1.9288676530599338,0.16495392477493226
r2,0.8990207449443883,
ci_length@0.050,0.03794288837707984,0.0003458288006056595
coverage@0.050,0.05179282868525897,0.013987805101655723
ci_length@0.100,0.07675639189037664,0.0006618406061825523
coverage@0.100,0.09163346613545817,0.01821045341619331
ci_length@0.150,0.1168089825061829,0.0009592923955923673
coverage@0.150,0.11553784860557768,0.0201773860781051
ci_length@0.200,0.15793870631449636,0.0012840828682574728
coverage@0.200,0.16733067729083664,0.023560646651363044
ci_length@0.250,0.20025230572224287,0.0016169120617462811
coverage@0.250,0.21912350597609562,0.026109514614518124
ci_length@0.300,0.24330723959412848,0.0019162498848412119
coverage@0.300,0.2788844621513944,0.028305949350149604
ci_length@0.350,0.2874904690868663,0.002246175851392672
coverage@0.350,0.30677290836653387,0.029107801493831027
ci_length@0.400,0.3326652260373275,0.0025788741711299133
coverage@0.400,0.3784860557768924,0.030613537702700668
ci_length@0.450,0.3789411551750379,0.0029117665128625355
coverage@0.450,0.4302788844621514,0.03125138824315066
ci_length@0.500,0.4259481145568214,0.003275108435795096
coverage@0.500,0.4940239043824701,0.03155746584443355
ci_length@0.550,0.47416406399240785,0.0036671005382633124
coverage@0.550,0.545816733067729,0.031426942216760755
ci_length@0.600,0.5234783439422572,0.004034805752166492
coverage@0.600,0.5896414342629482,0.03104837590707857
ci_length@0.650,0.5757072003709571,0.004441660754090518
coverage@0.650,0.6334661354581673,0.03041458490336622
ci_length@0.700,0.6330060097927233,0.004869501200476255
coverage@0.700,0.6852589641434262,0.02931346699775217
ci_length@0.750,0.6986251155408456,0.0053951611654794685
coverage@0.750,0.749003984063745,0.02736771995070703
ci_length@0.800,0.7758716004835174,0.006039377838351692
coverage@0.800,0.796812749003984,0.025397414307381544
ci_length@0.850,0.8707181213526894,0.0068353332522045705
coverage@0.850,0.8725099601593626,0.021051665677969823
ci_length@0.900,0.9919749485683315,0.00789210722052474
coverage@0.900,0.9043824701195219,0.0185612819248392
ci_length@0.950,1.1831202602536046,0.00916882136415575
coverage@0.950,0.952191235059761,0.01346725214064226


==> Figures/pdb/boe/hyperparameters.yaml <==
alphas_coef_means: '[[0.2946941026822133, -0.3303908182694404, -0.017150998457949793,
  0.02044149318427331, -0.013093863653028975, 0.00432898514125124, -0.0050613335081551095,
  -0.01529215861552016, -0.04146138872834801, -0.03567290582749919, 0.02626796157170564],
  [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]'
alphas_coef_sigmas: '[[0.8196901749605243, 0.45892249925395445, 0.2482909753361512,
  0.10685902393193573, 0.1312125219611502, 0.16287156924000895, 0.11682050968672568,
  0.16327207506244273, 0.20031174681470412, 0.14341044550848212, 0.13249397593516823],
  [1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]]'
sigmas_log_means: '[-1.4314116226255866, -1.095791078137915]'
sigmas_log_sigmas: '[0.1886407764074048, 0.27770275932644745]'
theta_means: '[[0.05442788356100124, 0.3145921683974392, -0.6358431145078839, -0.47835484586533056,
  -0.4088779715428049, 0.11870733349802447], [-0.05784861614147128, 0.5276507340889923,
  -0.40214023918387104, -0.47542261234833766, -0.3958920740574856, 0.2628220441580653]]'
theta_sigmas: '[[6.041521791522137, 1.0882323308378468, 0.48851207777742134, 0.18613315730233335,
  0.2100927845954911, 0.40173453819341637], [7.687983451314039, 1.971305809001124,
  0.5642654546182414, 0.21592794065670987, 0.22722921705015586, 0.4358000158991818]]'


==> Figures/pdb/boe/scores.json <==
{"loo": -242.59879585536805, "divergences": 0, "bfmi": 0.8658429532126235, "rhat": 1.010432505020868, "ess": 201.37135726591939, "mcse": 0.2000812633401996, "max_treedepths": 0, "loo_se": 24.667596707290286, "p_loo": 22.369465192482863, "lppd": -52.952532267835394, "lppd_se": 10.159924664369203, "waic": -242.5370661929021, "waic_se": 24.66501794021287, "p_waic": 22.30773553001694, "complexity": 34, "fit_time": 1067.3425488471985, "init_time": 231.87587094306946, "ess.thetas": 201.37135726591939, "ess.sigmas": 702.0574230366337, "ess.alphas_raw_coef": 295.0199086622366, "rhat.thetas": 1.010432505020868, "rhat.sigmas": 1.0047909091138727, "rhat.alphas_raw_coef": 1.006882274088736, "mcse.thetas": 0.2000812633401996, "mcse.sigmas": 0.00190277065158422, "mcse.alphas_raw_coef": 0.010499180172033728, "emll": -7.995723724334948, "alphas_log_entropy": -0.48605162125000007, "M": 2, "P": 6, "Q": 11}

==> Figures/pdb/cocoafuse/evaluation.csv <==
quantity,estimate,std
lppd,-52.09726914811735,10.691668843764369
waic,-209.0515736933478,25.29814430831262
loo,-209.38738687019844,25.324834343803154
emse,0.18270289268093487,0.009490062430666036
mmse,1.9088207799381203,0.16110292324080366
r2,0.9040987158351478,
ci_length@0.050,0.039384028616369166,0.0010682082573051322
coverage@0.050,0.035856573705179286,0.011735952835343354
ci_length@0.100,0.07939433545853701,0.0021690561621750724
coverage@0.100,0.07171314741035857,0.016285595020592156
ci_length@0.150,0.12012995495074218,0.0033888269078614663
coverage@0.150,0.11553784860557768,0.0201773860781051
ci_length@0.200,0.1615914782454953,0.004703339475408115
coverage@0.200,0.17131474103585656,0.023782379943470624
ci_length@0.250,0.2032049010483247,0.005842363113273991
coverage@0.250,0.20717131474103587,0.025581006485024753
ci_length@0.300,0.24506879036650048,0.006773420676601945
coverage@0.300,0.250996015936255,0.027367719950707026
ci_length@0.350,0.28725962735368316,0.0075811741243091086
coverage@0.350,0.29880478087649404,0.02889191865131082
ci_length@0.400,0.3299954785790761,0.00822370178457612
coverage@0.400,0.3386454183266932,0.02987121754034739
ci_length@0.450,0.37329500977471275,0.00879196598781613
coverage@0.450,0.40239043824701193,0.030952500137444865
ci_length@0.500,0.41814972258678146,0.009295093700362245
coverage@0.500,0.46613545816733065,0.0314872511231559
ci_length@0.550,0.4649025470515849,0.009789482577191614
coverage@0.550,0.5298804780876494,0.031503313999407
ci_length@0.600,0.5142729581677808,0.010274113695801373
coverage@0.600,0.5697211155378487,0.031251388243150664
ci_length@0.650,0.5671338927080857,0.010676900460354175
coverage@0.650,0.6374501992031872,0.03034380964580311
ci_length@0.700,0.6244801612789794,0.011116859003732398
coverage@0.700,0.6852589641434262,0.02931346699775217
ci_length@0.750,0.6878155423145894,0.011586704760754697
coverage@0.750,0.7450199203187251,0.027510609228215792
ci_length@0.800,0.7612751835239747,0.012063546080032772
coverage@0.800,0.8047808764940239,0.025018608001024012
ci_length@0.850,0.8484985188800548,0.012591501388449652
coverage@0.850,0.8605577689243028,0.021865041980979504
ci_length@0.900,0.9602304086362609,0.013057448782240043
coverage@0.900,0.8924302788844621,0.01955668808014274
ci_length@0.950,1.1280779326140078,0.013606654397518785
coverage@0.950,0.9442231075697212,0.014485303817925583


==> Figures/pdb/cocoafuse/hyperparameters.yaml <==
alphas_coef_means: '[[0.2946941026822133, -0.3303908182694404, -0.017150998457949793,
  0.02044149318427331, -0.013093863653028975, 0.00432898514125124, -0.0050613335081551095,
  -0.01529215861552016, -0.04146138872834801, -0.03567290582749919, 0.02626796157170564],
  [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]'
alphas_coef_sigmas: '[[0.8196901749605243, 0.45892249925395445, 0.2482909753361512,
  0.10685902393193573, 0.1312125219611502, 0.16287156924000895, 0.11682050968672568,
  0.16327207506244273, 0.20031174681470412, 0.14341044550848212, 0.13249397593516823],
  [1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]]'
betas_coef_means: '[-0.8874617138945513, 1.0967524905339154, -0.9390895589434519,
  0.8705641962555056, 0.6868087810149794, 0.22676395667828037, 0.16791324655388695,
  0.24498592288848778, 0.016237504679160835, 0.14880602811967886, 0.005036031016219942]'
betas_coef_sigmas: '[4.421963910869122, 2.0700257570022638, 0.5087273470500379, 0.16865441465242864,
  0.14870285344305972, 0.11547814258513216, 0.12396040526752351, 0.15264001356014878,
  0.2485235332456041, 0.13576264004523708, 0.11338150875646698]'
sigmas_log_means: '[-1.4314116226255866, -1.095791078137915]'
sigmas_log_sigmas: '[0.1886407764074048, 0.27770275932644745]'
theta_means: '[[0.05442788356100124, 0.3145921683974392, -0.6358431145078839, -0.47835484586533056,
  -0.4088779715428049, 0.11870733349802447], [-0.05784861614147128, 0.5276507340889923,
  -0.40214023918387104, -0.47542261234833766, -0.3958920740574856, 0.2628220441580653]]'
theta_sigmas: '[[6.041521791522137, 1.0882323308378468, 0.48851207777742134, 0.18613315730233335,
  0.2100927845954911, 0.40173453819341637], [7.687983451314039, 1.971305809001124,
  0.5642654546182414, 0.21592794065670987, 0.22722921705015586, 0.4358000158991818]]'


==> Figures/pdb/cocoafuse/scores.json <==
{"loo": -209.38738687019844, "divergences": 7, "bfmi": 0.8347705211974802, "rhat": 1.0189683673984047, "ess": 309.77194533218403, "mcse": 0.13182695097113423, "max_treedepths": 0, "loo_se": 25.324834343803154, "p_loo": 34.79737331014897, "lppd": -52.09726914811735, "lppd_se": 10.691668843764369, "waic": -209.0515736933478, "waic_se": 25.29814430831262, "p_waic": 34.4615601332983, "complexity": 56, "fit_time": 3014.638253211975, "init_time": 581.733847618103, "ess.thetas": 309.77194533218403, "ess.sigmas": 1212.9484560347914, "ess.alphas_raw_coef": 355.4489696912155, "ess.betas_coef": 804.9663890717873, "rhat.thetas": 1.0189683673984047, "rhat.sigmas": 1.003141091855649, "rhat.alphas_raw_coef": 1.0139713157896952, "rhat.betas_coef": 1.0037610425183898, "mcse.thetas": 0.13182695097113423, "mcse.sigmas": 0.0005947405914455883, "mcse.alphas_raw_coef": 0.010415045850120753, "mcse.betas_coef": 0.03070268908138312, "emll": -7.062016167518729, "alphas_log_entropy": -0.04973833537164775, "M": 2, "P": 6, "Q": 11}

==> Figures/pdb/gpr/evaluation.csv <==
quantity,estimate,std
lppd,5.627112296719681,
emse,0.12524029621820465,0.008267378897832097
mmse,1.8709183227196895,0.15694248099131566
r2,0.9121081913524802,
ci_length@0.050,0.026254516721405812,0.00036234245309469613
coverage@0.050,0.01195219123505976,0.006859238211608262
ci_length@0.100,0.0516893104638947,0.0006235741191272822
coverage@0.100,0.0398406374501992,0.012345194567741021
ci_length@0.150,0.07767798232410639,0.0008728034458675191
coverage@0.150,0.06772908366533864,0.01586068015140926
ci_length@0.200,0.10370024947283497,0.0011421551814579753
coverage@0.200,0.09561752988047809,0.0185612819248392
ci_length@0.250,0.13055123691800644,0.0014099042318843076
coverage@0.250,0.12749003984063745,0.02105166567796982
ci_length@0.300,0.15793437907057323,0.001667685995800598
coverage@0.300,0.14741035856573706,0.022376758071843392
ci_length@0.350,0.18565724856477522,0.0019284939161284828
coverage@0.350,0.22310756972111553,0.02627851000086478
ci_length@0.400,0.21424094998425566,0.002198486926034414
coverage@0.400,0.2549800796812749,0.027510609228215792
ci_length@0.450,0.2443373634136744,0.002443503756764592
coverage@0.450,0.29880478087649404,0.028891918651310817
ci_length@0.500,0.2756552010068263,0.002711403411416199
coverage@0.500,0.3386454183266932,0.029871217540347394
ci_length@0.550,0.30889046055821007,0.0030312064603193337
coverage@0.550,0.3745019920318725,0.030549434172682202
ci_length@0.600,0.3441367620278168,0.0033895827457210244
coverage@0.600,0.4063745019920319,0.031001495023888364
ci_length@0.650,0.38171508053861797,0.0037251337732525907
coverage@0.650,0.4541832669322709,0.031426942216760755
ci_length@0.700,0.42322050823373725,0.004089665552818862
coverage@0.700,0.5219123505976095,0.03152939871977623
ci_length@0.750,0.46977269796323934,0.004567079746907242
coverage@0.750,0.5697211155378487,0.031251388243150664
ci_length@0.800,0.5234293503759374,0.005032469698000501
coverage@0.800,0.6414342629482072,0.03027077991381831
ci_length@0.850,0.58719792910102,0.005634232398924064
coverage@0.850,0.6932270916334662,0.02910780149383102
ci_length@0.900,0.6706923745044959,0.006358535700743171
coverage@0.900,0.7649402390438247,0.02676492544367688
ci_length@0.950,0.7973427340830653,0.007566335057969761
coverage@0.950,0.8326693227091634,0.023560646651363044


==> Figures/pdb/moe/evaluation.csv <==
quantity,estimate,std
lppd,-108.71388394594936,10.658823030000287
waic,-566.0809459151675,23.512654193723765
loo,-566.1299925415503,23.514766646162403
emse,0.3224884989410616,0.015743504275759806
mmse,1.8679251647777806,0.15936184104416004
r2,0.8734332198386947,
ci_length@0.050,0.051539061307816776,0.0009446686555596812
coverage@0.050,0.055776892430278883,0.014485303817925585
ci_length@0.100,0.10290189582974782,0.0018560199941638966
coverage@0.100,0.16334661354581673,0.02333409671014944
ci_length@0.150,0.15545879764514034,0.0027116696342428504
coverage@0.150,0.22709163346613545,0.026444034225488293
ci_length@0.200,0.20989210370151146,0.00358435964829035
coverage@0.200,0.30677290836653387,0.029107801493831027
ci_length@0.250,0.26479966305481256,0.004496377570994224
coverage@0.250,0.3705179282868526,0.03048312138972717
ci_length@0.300,0.32186240769366786,0.005458068405951928
coverage@0.300,0.44621513944223107,0.0313765962451538
ci_length@0.350,0.3801446870902639,0.006657708416425629
coverage@0.350,0.50199203187251,0.03155946968390247
ci_length@0.400,0.44061668227222905,0.008086173471343602
coverage@0.400,0.5617529880478087,0.0313180935234076
ci_length@0.450,0.502849328006979,0.009319953712030659
coverage@0.450,0.6175298804780877,0.030675445830040334
ci_length@0.500,0.5679475388263884,0.010292544577979637
coverage@0.500,0.6613545816733067,0.029871217540347394
ci_length@0.550,0.636421874308101,0.011207379378047569
coverage@0.550,0.701195219123506,0.028891918651310813
ci_length@0.600,0.7085675597083986,0.012044536935709577
coverage@0.600,0.7211155378486056,0.028305949350149604
ci_length@0.650,0.7859810190977959,0.012971213583653924
coverage@0.650,0.7529880478087649,0.027221757736900356
ci_length@0.700,0.8727877167815371,0.013997216932228612
coverage@0.700,0.796812749003984,0.025397414307381547
ci_length@0.750,0.9701655008822186,0.015112042517379205
coverage@0.750,0.8366533864541833,0.02333409671014944
ci_length@0.800,1.0845062410776822,0.01632602622431569
coverage@0.800,0.8645418326693227,0.021600248286356274
ci_length@0.850,1.2222513889922333,0.017908171452951815
coverage@0.850,0.900398406374502,0.018902256044102495
ci_length@0.900,1.4042201688411418,0.020111568485406846
coverage@0.900,0.9203187250996016,0.017092689582797863
ci_length@0.950,1.6945391356042552,0.023721784445087195
coverage@0.950,0.9601593625498008,0.012345194567741023


==> Figures/pdb/moe/hyperparameters.yaml <==
alphas_coef_means: '[[0.2946941026822133, -0.3303908182694404, -0.017150998457949793,
  0.02044149318427331, -0.013093863653028975, 0.00432898514125124, -0.0050613335081551095,
  -0.01529215861552016, -0.04146138872834801, -0.03567290582749919, 0.02626796157170564],
  [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]'
alphas_coef_sigmas: '[[0.8196901749605243, 0.45892249925395445, 0.2482909753361512,
  0.10685902393193573, 0.1312125219611502, 0.16287156924000895, 0.11682050968672568,
  0.16327207506244273, 0.20031174681470412, 0.14341044550848212, 0.13249397593516823],
  [1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]]'
sigmas_log_means: '[-1.4314116226255866, -1.095791078137915]'
sigmas_log_sigmas: '[0.1886407764074048, 0.27770275932644745]'
theta_means: '[[0.05442788356100124, 0.3145921683974392, -0.6358431145078839, -0.47835484586533056,
  -0.4088779715428049, 0.11870733349802447], [-0.05784861614147128, 0.5276507340889923,
  -0.40214023918387104, -0.47542261234833766, -0.3958920740574856, 0.2628220441580653]]'
theta_sigmas: '[[6.041521791522137, 1.0882323308378468, 0.48851207777742134, 0.18613315730233335,
  0.2100927845954911, 0.40173453819341637], [7.687983451314039, 1.971305809001124,
  0.5642654546182414, 0.21592794065670987, 0.22722921705015586, 0.4358000158991818]]'


==> Figures/pdb/moe/scores.json <==
{"loo": -566.1299925415503, "divergences": 0, "bfmi": 0.8358018494030796, "rhat": 1.0067208043982976, "ess": 745.3462623303743, "mcse": 0.02510686521428305, "max_treedepths": 0, "loo_se": 23.514766646162403, "p_loo": 20.53783606131185, "lppd": -108.71388394594936, "lppd_se": 10.658823030000287, "waic": -566.0809459151675, "waic_se": 23.512654193723765, "p_waic": 20.488789434929096, "complexity": 34, "fit_time": 246.2587492465973, "init_time": 96.31689286231995, "ess.thetas": 3777.7928785012523, "ess.sigmas": 3212.1554367110202, "ess.alphas_raw_coef": 745.3462623303743, "rhat.thetas": 1.0016136901474608, "rhat.sigmas": 1.0012529643013428, "rhat.alphas_raw_coef": 1.0067208043982976, "mcse.thetas": 0.0015305905100991056, "mcse.sigmas": 0.00030284029608203174, "mcse.alphas_raw_coef": 0.02510686521428305, "emll": -36.43552906804086, "alphas_log_entropy": -0.082593913625, "M": 2, "P": 6, "Q": 11}

==> Figures/switch/boe/evaluation.csv <==
quantity,estimate,std
lppd,-680.608374902688,41.77892297161088
waic,-646.4405096842869,41.049762613452984
loo,-646.6221496877756,41.1258167683348
emse,3.053740100735006,0.2614005989293875
mmse,16.32431488010877,0.742156045521162
r2,0.7696488586646786,
ci_length@0.050,0.10614654227444384,0.0023063286397235817
coverage@0.050,0.066,0.011103512957618411
ci_length@0.100,0.21449252484266892,0.004792460793624125
coverage@0.100,0.124,0.01473933512747437
ci_length@0.150,0.3256317171894975,0.007253560364148427
coverage@0.150,0.184,0.017328819925199756
ci_length@0.200,0.4448071450816783,0.01006630981126736
coverage@0.200,0.248,0.0193130008025682
ci_length@0.250,0.5731974015733913,0.01319145575571754
coverage@0.250,0.306,0.020608930103234377
ci_length@0.300,0.6945642604160036,0.015932093303164502
coverage@0.300,0.374,0.021639038795658184
ci_length@0.350,0.8218512953372071,0.01886605979371175
coverage@0.350,0.418,0.02205792374635473
ci_length@0.400,0.9520024411417753,0.021907119454567338
coverage@0.400,0.466,0.022308921982023246
ci_length@0.450,1.0743678934144563,0.024543986202249905
coverage@0.450,0.51,0.022356207191739835
ci_length@0.500,1.201680542933004,0.027445968630700937
coverage@0.500,0.566,0.022165017482510586
ci_length@0.550,1.3375419435609561,0.030616995237226885
coverage@0.550,0.6,0.021908902300206645
ci_length@0.600,1.4789136117259367,0.033982091664012164
coverage@0.600,0.632,0.021567382780485905
ci_length@0.650,1.6243131324034057,0.037214178452380745
coverage@0.650,0.666,0.02109236828807993
ci_length@0.700,1.7809992540862132,0.04062034808284221
coverage@0.700,0.706,0.02037469018169356
ci_length@0.750,1.9667551202241176,0.044907698136916946
coverage@0.750,0.738,0.01966499427917537
ci_length@0.800,2.1832411734644013,0.049854821824062326
coverage@0.800,0.786,0.01834142851579451
ci_length@0.850,2.4670890538140986,0.05628650664159789
coverage@0.850,0.814,0.017401379255679708
ci_length@0.900,2.8107664594007105,0.0639522487967466
coverage@0.900,0.854,0.015791390059142988
ci_length@0.950,3.3288378149526134,0.07543346225786732
coverage@0.950,0.89,0.013992855319769444


==> Figures/switch/boe/pareto_best_parameters.yaml <==
adapt_delta: 0.9
degree: 3
embedding: PolynomialFeatures
empirical_bayes: false
empirical_bayes_iterations: 337.49606800213866
empirical_bayes_penalize_entropy: false
empirical_bayes_samples: 408.2848077364028
empirical_bayes_step_size: 0.0012857886092104
entropy_penalty: 0.2298708973712311
feature_degree: 1
formulation: homoschedastic
init_method: variational
iter_warmup: 50
max_treedepth: 15
n_experts: 2
sigmas_log_means: -1.3
sigmas_log_means_high: 0.3658188860544139
sigmas_log_means_low: -0.3661750557569911
sigmas_log_sigmas: 0.1
theta_bias_means_high: 5
theta_bias_means_low: -5


==> Figures/switch/boe/scores.json <==
{"loo": -646.6221496877756, "divergences": 0, "bfmi": 0.8513246911889613, "rhat": 1.003780256610494, "ess": 645.4278176115445, "mcse": 0.006936562714859875, "max_treedepths": 0, "loo_se": 41.1258167683348, "p_loo": 13.071684782618945, "lppd": -680.608374902688, "lppd_se": 41.77892297161088, "waic": -646.4405096842869, "waic_se": 41.049762613452984, "p_waic": 12.890044779130356, "complexity": 12, "fit_time": 110.77456021308899, "init_time": 47.37385606765747, "ess.thetas_coef": 1489.3231153388817, "ess.thetas_bias": 645.4278176115445, "ess.sigmas": 3041.078229998282, "ess.alphas_raw_coef": 1319.894339750885, "rhat.thetas_coef": 1.0013218606216099, "rhat.thetas_bias": 1.002904882238211, "rhat.sigmas": 1.001055752933173, "rhat.alphas_raw_coef": 1.003780256610494, "mcse.thetas_coef": 0.0065692561986826405, "mcse.thetas_bias": 0.0035793352925500947, "mcse.sigmas": 0.0009882427435685944, "mcse.alphas_raw_coef": 0.006936562714859875, "emll": -187.1060419029496, "alphas_log_entropy": -0.0392929841, "M": 2, "P": 2, "Q": 4}

==> Figures/switch/boe/trial_history.csv <==
,loo,divergences,bfmi,rhat,ess,mcse,max_treedepths,loo_se,p_loo,lppd,lppd_se,waic,waic_se,p_waic,complexity,fit_time,init_time,ess.thetas_coef,ess.thetas_bias,ess.sigmas,ess.alphas_raw_coef,rhat.thetas_coef,rhat.thetas_bias,rhat.sigmas,rhat.alphas_raw_coef,mcse.thetas_coef,mcse.thetas_bias,mcse.sigmas,mcse.alphas_raw_coef,emll,alphas_log_entropy,M,P,Q,score,timestamp,checkpoint_dir_name,done,training_iteration,trial_id,date,time_this_iter_s,time_total_s,pid,hostname,node_ip,time_since_restore,iterations_since_restore,config/n_experts,config/embedding,config/feature_degree,config/degree,config/formulation,config/theta_bias_means_low,config/theta_bias_means_high,config/sigmas_log_means,config/empirical_bayes,config/init_method,config/sigmas_log_means_low,config/empirical_bayes_penalize_entropy,config/entropy_penalty,config/empirical_bayes_samples,config/empirical_bayes_iterations,config/empirical_bayes_step_size,config/iter_warmup,config/max_treedepth,config/adapt_delta,config/sigmas_log_means_high,config/sigmas_log_sigmas,logdir
0,-794.6271500024204,0,0.9690182134078795,1.0279293855174678,121.79425562101095,0.08074487197507216,0,53.316724767176794,30.18947425994054,-764.4376757424799,38.505615533068195,-801.7269855185322,59.014932248496045,37.28930977605225,8,69.94860601425171,51.11917805671692,185.06869627804025,162.6131549489691,906.2458702403361,121.79425562101095,1.013458740646834,1.0135611108437024,1.0134021650897527,1.0279293855174678,0.008806266371070504,0.017688956892046474,0.0017095358450981526,0.08074487197507216,-178.75805804986388,-0.07643562059999999,2,2,2,-822.1736235451822,1738226980,,False,1,f32fa_00000,2025-01-30_09-49-40,81.65150117874146,81.65150117874146,69092,Aurelios-MacBook-Pro.local,127.0.0.1,81.65150117874146,1,2,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-1.1302197572201833,False,0.35600272942661776,614.4256392025196,248.43189010688383,0.008938089586343604,50,15,0.9,-0.7556796383728208,0.1,f32fa_00000
1,-759.6992312719167,0,0.9578788041286682,1.0139248032149957,152.4929377729107,0.029338539049054313,0,47.18319377881565,21.811079112972493,-737.8881521589442,38.00803295051456,-761.7907203945401,48.8481615212945,23.90256823559587,10,47.69197487831116,36.05819916725159,244.74277038889403,240.24100840555693,886.7897098750913,152.4929377729107,1.0132362706591904,1.0128641825061062,1.0001043950559318,1.0139248032149957,0.008705718160884302,0.015179905508747467,0.00161587787008211,0.029338539049054313,-171.35760392721505,-0.03619202056,2,2,3,-773.5279751259327,1738226958,,False,1,f32fa_00001,2025-01-30_09-49-18,59.55499505996704,59.55499505996704,69093,Aurelios-MacBook-Pro.local,127.0.0.1,59.55499505996704,1,2,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-1.1943014900482352,True,0.14687587293685336,245.7975682988099,564.1777228181032,0.0005515641726960976,50,15,0.9,-0.243587183638319,0.1,f32fa_00001
2,-646.7491121400489,0,0.828614807626982,1.0400862172990641,101.6529810168402,0.015959215005015837,0,41.08439700730554,12.997299166074413,-633.7518129739744,38.98678923741794,-646.5770460767509,41.03027247691102,12.825233102776515,12,70.45224595069885,49.52958393096924,352.7978619363745,101.6529810168402,685.0718693188139,280.67417546947354,1.0063396917178553,1.0400862172990641,0.9998915546982157,1.0094051682416412,0.01331845908284873,0.00918115778316012,0.002093649311272195,0.015959215005015837,-187.0712005761091,-0.03939747665,2,2,4,-686.0527231063116,1738226981,,False,1,f32fa_00002,2025-01-30_09-49-41,82.18244671821594,82.18244671821594,69091,Aurelios-MacBook-Pro.local,127.0.0.1,82.18244671821594,1,2,PolynomialFeatures,1,3,homoschedastic,-5,5,-1.3,False,variational,-0.36617505575699116,False,0.22987089737123112,408.2848077364028,337.49606800213866,0.0012857886092104683,50,15,0.9,0.3658188860544139,0.1,f32fa_00002
3,-781.1234148391325,0,0.8371300667034215,1.0236862553874024,165.28388209445288,0.12585647353408788,0,49.66695094552711,27.9970284575312,-753.1263863816013,36.97841417410931,-785.171006146731,52.979401681153064,32.04461976512974,12,116.09337592124939,67.3087830543518,525.0930046350144,284.1369096341829,907.4448112436022,165.28388209445288,1.013808113729308,1.0075153380276534,1.003379461293167,1.0236862553874024,0.029996312340377928,0.023452030303611242,0.0019400557625692445,0.12585647353408788,-215.31855604608197,-0.08021624590000001,3,2,2,-804.5335032858281,1738227088,,False,1,f32fa_00003,2025-01-30_09-51-28,126.69640588760376,126.69640588760376,69488,Aurelios-MacBook-Pro.local,127.0.0.1,126.69640588760376,1,3,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-4.680913719479124,False,0.24394822814801306,552.7699981339955,1145.823528185483,0.0005117430300313634,50,15,0.9,-4.082255235282087,0.1,f32fa_00003
4,-484.8834511156924,4,0.809808416433353,1.0265210923448844,168.71621612834022,0.06766327196679481,0,38.84089087352951,23.198265488358516,-461.6851856273339,34.70342836346926,-484.0687509374076,38.502405482083645,22.383565310073664,15,229.17743587493896,74.11124897003174,297.36844686457687,310.9133283892338,880.7446455275606,168.71621612834022,1.0199965683976817,1.021990813287752,1.003031724910145,1.0265210923448844,0.02833837813614723,0.017759565257387287,0.0022440605194896366,0.06766327196679481,-203.2266803376285,-0.0246385767,3,2,3,-511.05895620889675,1738227222,,False,1,f32fa_00004,2025-01-30_09-53-42,239.39813089370728,239.39813089370728,69626,Aurelios-MacBook-Pro.local,127.0.0.1,239.39813089370728,1,3,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-0.14650987802548343,True,0.1337316694277202,273.5751299174254,585.8022013957165,0.0001223510023365088,50,15,0.9,0.009508762416953087,0.1,f32fa_00004


==> Figures/switch/cocoafuse/evaluation.csv <==
quantity,estimate,std
lppd,-101.72954726359643,18.65289594912236
waic,-97.69654586611271,18.14551954864362
loo,-97.72034805392943,18.148614224431977
emse,3.972419818679389,0.34630065444142727
mmse,16.396177086662664,0.740735245936902
r2,0.7702096965073638,
ci_length@0.050,0.11619483613792028,0.028579182721402613
coverage@0.050,0.064,0.010945684080951725
ci_length@0.100,0.19518279385952994,0.03617907876780466
coverage@0.100,0.102,0.013534843922262271
ci_length@0.150,0.2736588351772928,0.042166943569672856
coverage@0.150,0.156,0.016227384262412718
ci_length@0.200,0.3334184600099602,0.04522773528621182
coverage@0.200,0.204,0.018021320706318948
ci_length@0.250,0.42272923030679704,0.05101626722095612
coverage@0.250,0.252,0.019416281827373642
ci_length@0.300,0.49513835260304073,0.05467209936315139
coverage@0.300,0.294,0.02037469018169356
ci_length@0.350,0.601388944114424,0.06049156659658912
coverage@0.350,0.35,0.02133072900770154
ci_length@0.400,0.7320662174350601,0.06779696889134701
coverage@0.400,0.392,0.021832819332372078
ci_length@0.450,0.8588121374960903,0.07375768813637783
coverage@0.450,0.456,0.022273930950777416
ci_length@0.500,0.9562430596286999,0.07739666140944806
coverage@0.500,0.5,0.022360679774997897
ci_length@0.550,1.0855255683140654,0.08236067121972805
coverage@0.550,0.54,0.02228901074520805
ci_length@0.600,1.1787472169075,0.08501449837418353
coverage@0.600,0.58,0.02207260745811423
ci_length@0.650,1.2771329725981158,0.08754594574695063
coverage@0.650,0.618,0.02172905888436036
ci_length@0.700,1.4201933125018162,0.0915038159559103
coverage@0.700,0.676,0.020929596269398033
ci_length@0.750,1.602012820338668,0.09648928722139442
coverage@0.750,0.724,0.019991198063147687
ci_length@0.800,1.8876713169919341,0.1037893381224757
coverage@0.800,0.782,0.0184648855940133
ci_length@0.850,2.1995434940484984,0.11034804485264597
coverage@0.850,0.838,0.016477621187537962
ci_length@0.900,2.5745690367414253,0.11640774713161844
coverage@0.900,0.902,0.013296315279053816
ci_length@0.950,3.1099834999724663,0.12277444770731454
coverage@0.950,0.938,0.01078480412432233


==> Figures/switch/cocoafuse/pareto_best_parameters.yaml <==
adapt_delta: 0.9
degree: 1
embedding: PolynomialFeatures
empirical_bayes: false
empirical_bayes_iterations: 248.43189010688383
empirical_bayes_penalize_entropy: false
empirical_bayes_samples: 614.4256392025196
empirical_bayes_step_size: 0.0089380895863436
entropy_penalty: 0.3560027294266177
feature_degree: 1
formulation: homoschedastic
init_method: variational
iter_warmup: 50
max_treedepth: 15
n_experts: 2
sigmas_log_means: -1.3
sigmas_log_means_high: -0.7556796383728208
sigmas_log_means_low: -1.1302197572201833
sigmas_log_sigmas: 0.1
theta_bias_means_high: 5
theta_bias_means_low: -5


==> Figures/switch/cocoafuse/scores.json <==
{"loo": -97.72034805392943, "divergences": 0, "bfmi": 0.8699847364934198, "rhat": 1.0080249300791762, "ess": 552.7897623492127, "mcse": 0.04729300185748177, "max_treedepths": 0, "loo_se": 18.148614224431977, "p_loo": 7.836187122792467, "lppd": -101.72954726359643, "lppd_se": 18.65289594912236, "waic": -97.69654586611271, "waic_se": 18.14551954864362, "p_waic": 7.8123849349757375, "complexity": 12, "fit_time": 545.7883529663086, "init_time": 154.73974609375, "ess.thetas_coef": 1718.340161311122, "ess.thetas_bias": 1485.6812234955746, "ess.sigmas": 4192.467900597046, "ess.alphas_raw_coef": 1708.9249064307458, "ess.betas_coef": 552.7897623492127, "rhat.thetas_coef": 1.0018628572981665, "rhat.thetas_bias": 1.002932796658913, "rhat.sigmas": 1.0031233323561444, "rhat.alphas_raw_coef": 1.001921953609955, "rhat.betas_coef": 1.0080249300791762, "mcse.thetas_coef": 0.00047013668345414236, "mcse.thetas_bias": 0.0009877568930344535, "mcse.sigmas": 0.0001675748704094976, "mcse.alphas_raw_coef": 0.009327746725242059, "mcse.betas_coef": 0.04729300185748177, "emll": -14.509716877798045, "alphas_log_entropy": -0.00023944194941874746, "M": 2, "P": 2, "Q": 2}

==> Figures/switch/cocoafuse/trial_history.csv <==
,loo,divergences,bfmi,rhat,ess,mcse,max_treedepths,loo_se,p_loo,lppd,lppd_se,waic,waic_se,p_waic,complexity,fit_time,init_time,ess.thetas_coef,ess.thetas_bias,ess.sigmas,ess.alphas_raw_coef,ess.betas_coef,rhat.thetas_coef,rhat.thetas_bias,rhat.sigmas,rhat.alphas_raw_coef,rhat.betas_coef,mcse.thetas_coef,mcse.thetas_bias,mcse.sigmas,mcse.alphas_raw_coef,mcse.betas_coef,emll,alphas_log_entropy,M,P,Q,score,timestamp,checkpoint_dir_name,done,training_iteration,trial_id,date,time_this_iter_s,time_total_s,pid,hostname,node_ip,time_since_restore,iterations_since_restore,config/n_experts,config/embedding,config/feature_degree,config/degree,config/formulation,config/theta_bias_means_low,config/theta_bias_means_high,config/sigmas_log_means,config/empirical_bayes,config/init_method,config/sigmas_log_means_low,config/empirical_bayes_penalize_entropy,config/entropy_penalty,config/empirical_bayes_samples,config/empirical_bayes_iterations,config/empirical_bayes_step_size,config/iter_warmup,config/max_treedepth,config/adapt_delta,config/sigmas_log_means_high,config/sigmas_log_sigmas,logdir
0,-97.70824833740934,0,0.6783136176500306,1.0242525923673016,120.80399078192187,0.0995148595750529,0,18.120867289400447,7.803964926093158,-89.90264609795015,17.493533357115748,-97.658236468674,18.115996709836743,7.753953057357822,12,295.4160511493683,163.55509972572327,401.76790528099315,337.7397397655899,926.5371561090606,439.01017353691776,120.80399078192187,1.0032811935186141,1.0060461502566764,1.0049712392388865,1.0108212069391918,1.0242525923673016,0.000994154655303135,0.001978778455745748,0.00036467911825329726,0.017556346201963585,0.0995148595750529,-14.489401991902305,-0.0002498375604434854,2,2,2,-121.6714167698251,1738227536,,False,1,b7fc1_00000,2025-01-30_09-58-56,307.05180406570435,307.05180406570435,70028,Aurelios-MacBook-Pro.local,127.0.0.1,307.05180406570435,1,2,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-1.1302197572201833,False,0.35600272942661776,614.4256392025196,248.43189010688383,0.008938089586343604,50,15,0.9,-0.7556796383728208,0.1,b7fc1_00000
1,-646.8212213154682,0,0.8149678186510876,1.0328854080940153,130.4509234213299,0.1618547285878544,0,40.43872118157971,12.68010878204882,-561.9412465729688,34.56631402108018,-646.8029740924878,40.45029174916324,12.661861559068509,16,115.6368260383606,52.977139949798584,1029.9968603395394,452.0722705411313,964.4351265982433,1015.9675969303157,130.4509234213299,1.0023994688615832,1.0028290373015503,1.0074119456294024,1.0026145718663109,1.0328854080940153,0.007858170808775884,0.004889846019239454,0.0017641638432750204,0.007274126201517767,0.1618547285878544,-191.22802708671597,-0.037883520600000005,2,2,3,-679.1774741225124,1738227356,,False,1,b7fc1_00001,2025-01-30_09-55-56,127.40853714942932,127.40853714942932,70027,Aurelios-MacBook-Pro.local,127.0.0.1,127.40853714942932,1,2,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-1.1943014900482352,True,0.14687587293685336,245.7975682988099,564.1777228181032,0.0005515641726960976,50,15,0.9,-0.243587183638319,0.1,b7fc1_00001
2,-97.62465210695001,0,0.7901545617186363,1.0196475852165259,269.70915503921447,0.07928538509860016,0,18.15516864331255,9.865877605939602,-87.75762326414258,17.168136096350466,-97.34900706894399,18.086940545955404,9.590232567933583,20,474.42213916778564,182.10061383247375,741.4987080439681,637.7488247517515,919.8837047890078,438.80053918372545,269.70915503921447,1.0011972527031572,1.0026424195701096,1.000149811700424,1.006340405570031,1.0196475852165259,0.0007654261287261831,0.0014254725960143027,0.0003670482524291349,0.03162333607636598,0.07928538509860016,-20.7018350471597,-0.0002514934232677141,2,2,4,-117.08171501295232,1738227715,,False,1,b7fc1_00002,2025-01-30_10-01-55,486.162939786911,486.162939786911,70029,Aurelios-MacBook-Pro.local,127.0.0.1,486.162939786911,1,2,PolynomialFeatures,1,3,homoschedastic,-5,5,-1.3,False,variational,-0.36617505575699116,False,0.22987089737123112,408.2848077364028,337.49606800213866,0.0012857886092104683,50,15,0.9,0.3658188860544139,0.1,b7fc1_00002
3,-98.67807090715836,0,0.9136378104639973,1.014588679563717,261.60690683880927,0.08344009677684258,0,18.16698597780763,7.790721980727923,-90.88565047187507,17.528254157063515,-98.6286343168641,18.161505052375798,7.741285390433671,18,563.409166097641,222.87476301193237,579.459805388552,261.60690683880927,895.0876307649828,279.06855472311395,337.45352560082443,1.0050155858431475,1.0101316565189684,1.014588679563717,1.0083496972219084,1.011332260043339,0.04157457816330571,0.06152836283041303,0.0009090270726991382,0.08344009677684258,0.05515783220232944,-25.30234125981758,-0.439083087,3,2,2,-113.16135945911135,1738227934,,False,1,b7fc1_00003,2025-01-30_10-05-34,575.4936110973358,575.4936110973358,70478,Aurelios-MacBook-Pro.local,127.0.0.1,575.4936110973358,1,3,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-4.680913719479124,False,0.24394822814801306,552.7699981339955,1145.823528185483,0.0005117430300313634,50,15,0.9,-4.082255235282087,0.1,b7fc1_00003
4,-98.42093797920948,0,0.8154093833570878,1.1305078358089407,21.083779653831513,0.532999601363144,0,18.20333583433552,8.810157302488037,-89.60988687251943,17.48011369795903,-98.35396728933256,18.19629157254132,8.743186612611112,24,843.1921389102936,498.82242012023926,775.1156053098135,21.083779653831513,213.73632159213986,21.842725940226476,280.70321651851197,1.1107234260773358,1.1255773980206476,1.042797080058865,1.1305078358089407,1.0085888886138272,0.034628355996871564,0.3677747768080576,0.0020803955215303433,0.532999601363144,0.06763109396865807,-27.296510757636234,-0.4143440993,3,2,3,-221.08788196833422,1738228394,,False,1,b7fc1_00004,2025-01-30_10-13-14,855.3279502391815,855.3279502391815,71218,Aurelios-MacBook-Pro.local,127.0.0.1,855.3279502391815,1,3,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-0.14650987802548343,True,0.1337316694277202,273.5751299174254,585.8022013957165,0.0001223510023365088,50,15,0.9,0.009508762416953087,0.1,b7fc1_00004
5,-99.10986745454039,0,0.6920111936078482,1.0439847720797863,95.28591878659127,0.2167213164765603,0,18.287283466699204,10.744655440269412,-88.3639612951275,17.22277608185076,-98.86637384738248,18.228177550505798,10.50116183311151,30,573.4733018875122,220.36246013641357,666.4566108596794,144.21238459036582,873.5652435102766,95.28591878659127,247.74748250194983,1.0189030804952999,1.0166304700905544,1.0159153544775568,1.0439847720797863,1.0134759501850537,0.03895550020987725,0.11925292726627415,0.0009466470092111874,0.2167213164765603,0.09208475355936209,-31.834686629666585,-0.4247604625,3,2,4,-142.1547706781359,1738228303,,False,1,b7fc1_00005,2025-01-30_10-11-43,585.3200490474701,585.3200490474701,71953,Aurelios-MacBook-Pro.local,127.0.0.1,585.3200490474701,1,3,PolynomialFeatures,1,3,homoschedastic,-5,5,-1.3,False,variational,-4.228552539662261,False,0.04176985711483057,663.1265295950568,1855.8365686369275,0.0004483846290786358,50,15,0.9,-4.072558019326059,0.1,b7fc1_00005


==> Figures/switch/moe/evaluation.csv <==
quantity,estimate,std
lppd,-100.50563048691583,18.62874633898337
waic,-96.73838664605373,18.103370838969287
loo,-96.75449890001705,18.104566260764145
emse,3.980343908396154,0.3464895555086206
mmse,16.390933477944554,0.7405573669655955
r2,0.7703804559510544,
ci_length@0.050,0.09829083922210965,0.024873911693285584
coverage@0.050,0.066,0.011103512957618413
ci_length@0.100,0.19752911647092744,0.03632095187349241
coverage@0.100,0.098,0.013296315279053816
ci_length@0.150,0.27641494873412065,0.04244863532567934
coverage@0.150,0.156,0.016227384262412718
ci_length@0.200,0.33579728904099027,0.04550923931279201
coverage@0.200,0.196,0.01775297158224504
ci_length@0.250,0.4157376337601423,0.050360483714139204
coverage@0.250,0.256,0.01951737687293044
ci_length@0.300,0.49616313338588103,0.05493465668323523
coverage@0.300,0.304,0.020571047615520213
ci_length@0.350,0.598970197614004,0.06067568901839243
coverage@0.350,0.348,0.02130239423163509
ci_length@0.400,0.7336204841152915,0.06809861400221923
coverage@0.400,0.396,0.02187162545399861
ci_length@0.450,0.8492443814518718,0.07352719491850022
coverage@0.450,0.446,0.0222298897883008
ci_length@0.500,0.9510680901202209,0.07715916272859323
coverage@0.500,0.506,0.02235906974809104
ci_length@0.550,1.0678271015622425,0.08164718405653941
coverage@0.550,0.54,0.02228901074520805
ci_length@0.600,1.1715517624344316,0.08493057521295133
coverage@0.600,0.588,0.022011633287877568
ci_length@0.650,1.2906530060569714,0.08834088961136358
coverage@0.650,0.616,0.02175058619899703
ci_length@0.700,1.4154201800270139,0.09162758483652805
coverage@0.700,0.678,0.020895741192884256
ci_length@0.750,1.6053672802008268,0.09701106676346904
coverage@0.750,0.722,0.020035768016225385
ci_length@0.800,1.8623371247770175,0.10344762466401708
coverage@0.800,0.784,0.018403477932173583
ci_length@0.850,2.1866409380327876,0.11030625571764369
coverage@0.850,0.848,0.01605590234150669
ci_length@0.900,2.5740442244968413,0.11682305752107044
coverage@0.900,0.898,0.013534843922262271
ci_length@0.950,3.1455883836641965,0.12362945644563232
coverage@0.950,0.94,0.010620734437881404


==> Figures/switch/moe/pareto_best_parameters.yaml <==
adapt_delta: 0.9
degree: 1
embedding: PolynomialFeatures
empirical_bayes: false
empirical_bayes_iterations: 248.43189010688383
empirical_bayes_penalize_entropy: false
empirical_bayes_samples: 614.4256392025196
empirical_bayes_step_size: 0.0089380895863436
entropy_penalty: 0.3560027294266177
feature_degree: 1
formulation: homoschedastic
init_method: variational
iter_warmup: 50
max_treedepth: 15
n_experts: 2
sigmas_log_means: -1.3
sigmas_log_means_high: -0.7556796383728208
sigmas_log_means_low: -1.1302197572201833
sigmas_log_sigmas: 0.1
theta_bias_means_high: 5
theta_bias_means_low: -5


==> Figures/switch/moe/scores.json <==
{"loo": -96.75449890001705, "divergences": 0, "bfmi": 0.9383324622479491, "rhat": 1.0071549851018549, "ess": 587.2882250743816, "mcse": 0.015069445664893747, "max_treedepths": 0, "loo_se": 18.104566260764145, "p_loo": 7.019870266869873, "lppd": -100.50563048691583, "lppd_se": 18.62874633898337, "waic": -96.73838664605373, "waic_se": 18.103370838969287, "p_waic": 7.003758012906536, "complexity": 8, "fit_time": 246.65904903411865, "init_time": 173.26985001564026, "ess.thetas_coef": 4295.0563877126515, "ess.thetas_bias": 3905.2183190587903, "ess.sigmas": 3629.7425918250383, "ess.alphas_raw_coef": 587.2882250743816, "rhat.thetas_coef": 1.0016841686611468, "rhat.thetas_bias": 1.000727882547093, "rhat.sigmas": 1.0007978906287194, "rhat.alphas_raw_coef": 1.0071549851018549, "mcse.thetas_coef": 0.00026618740287194227, "mcse.thetas_bias": 0.00047290071636746904, "mcse.sigmas": 0.00017809351472464509, "mcse.alphas_raw_coef": 0.015069445664893747, "emll": -7.9512653890450915, "alphas_log_entropy": -0.00025036478819637426, "M": 2, "P": 2, "Q": 2}

==> Figures/switch/moe/trial_history.csv <==
,loo,divergences,bfmi,rhat,ess,mcse,max_treedepths,loo_se,p_loo,lppd,lppd_se,waic,waic_se,p_waic,complexity,fit_time,init_time,ess.thetas_coef,ess.thetas_bias,ess.sigmas,ess.alphas_raw_coef,rhat.thetas_coef,rhat.thetas_bias,rhat.sigmas,rhat.alphas_raw_coef,mcse.thetas_coef,mcse.thetas_bias,mcse.sigmas,mcse.alphas_raw_coef,emll,alphas_log_entropy,M,P,Q,score,timestamp,checkpoint_dir_name,done,training_iteration,trial_id,date,time_this_iter_s,time_total_s,pid,hostname,node_ip,time_since_restore,iterations_since_restore,config/n_experts,config/embedding,config/feature_degree,config/degree,config/formulation,config/theta_bias_means_low,config/theta_bias_means_high,config/sigmas_log_means,config/empirical_bayes,config/init_method,config/sigmas_log_means_low,config/empirical_bayes_penalize_entropy,config/entropy_penalty,config/empirical_bayes_samples,config/empirical_bayes_iterations,config/empirical_bayes_step_size,config/iter_warmup,config/max_treedepth,config/adapt_delta,config/sigmas_log_means_high,config/sigmas_log_sigmas,logdir
0,-96.64663963589003,0,0.7981122382842276,1.0233272524839558,147.34875563036093,0.02954122387324545,0,18.062259562143293,6.8967259719999845,-89.74991366389004,17.519316671981066,-96.61045503488822,18.060210893161695,6.860541370998169,8,204.26437997817993,181.4676170349121,871.4883012107908,836.9205401466388,506.7171803373821,147.34875563036093,1.0101165813020807,1.019918261000378,1.0157791373890903,1.0233272524839558,0.0005626198073715721,0.0010028676804381765,0.0004510734258664845,0.02954122387324545,-7.897205549940338,-0.00022347220069849,2,2,2,-119.70597035114244,1738226371,,False,1,38566_00000,2025-01-30_09-39-31,215.22519397735596,215.22519397735596,67906,Aurelios-MacBook-Pro.local,127.0.0.1,215.22519397735596,1,2,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-1.1302197572201833,False,0.35600272942661776,614.4256392025196,248.43189010688383,0.008938089586343604,50,15,0.9,-0.7556796383728208,0.1,38566_00000
1,-764.9213036760891,0,0.9657408197492389,1.040414722380743,88.71714180189088,0.17763713492825242,0,27.60388444292652,8.725993542036349,-756.1953101340528,27.19254404787968,-764.871565977001,27.603119214658317,8.676255842948184,10,46.872653007507324,25.03135085105896,873.7212970178107,307.4049972708469,1144.9764897847772,88.71714180189088,1.0029370240513475,1.012881038343682,1.0067682426995144,1.040414722380743,0.0032090903352915146,0.0033391591542399606,0.0013716182883967412,0.17763713492825242,-198.9955843804633,-0.023594784020000002,2,2,3,-804.540708861084,1738226214,,False,1,38566_00001,2025-01-30_09-36-54,57.77005481719971,57.77005481719971,67905,Aurelios-MacBook-Pro.local,127.0.0.1,57.77005481719971,1,2,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-1.1943014900482352,True,0.14687587293685336,245.7975682988099,564.1777228181032,0.0005515641726960976,50,15,0.9,-0.243587183638319,0.1,38566_00001
2,-97.02944384197534,0,0.9388876543511078,1.022575729025569,196.0631744652764,0.053933341321194976,0,18.133648512787303,8.95582969004738,-88.07361415192794,17.240561162306424,-96.84752914615973,18.09095981239872,8.773914994231788,12,154.29673600196838,86.13960099220276,892.1621222555133,929.6762760813921,962.5472415387738,196.0631744652764,1.0012463774485894,1.004951749512159,1.0081812736969418,1.022575729025569,0.000587911324398964,0.0009849401536548947,0.00032660377970678754,0.053933341321194976,-10.858633336922821,-0.0002560587437527429,2,2,4,-119.35411265098834,1738226321,,False,1,38566_00002,2025-01-30_09-38-41,165.21542096138,165.21542096138,67907,Aurelios-MacBook-Pro.local,127.0.0.1,165.21542096138,1,2,PolynomialFeatures,1,3,homoschedastic,-5,5,-1.3,False,variational,-0.36617505575699116,False,0.22987089737123112,408.2848077364028,337.49606800213866,0.0012857886092104683,50,15,0.9,0.3658188860544139,0.1,38566_00002
3,-98.11632833953519,0,0.9131585826875156,1.08888050801721,32.75741611876386,0.42358392461919286,0,18.164530101619363,7.605564277798493,-90.51076406173672,17.559926924701205,-98.07108835030367,18.16100250345221,7.560324288566957,12,386.635009765625,259.4943618774414,424.898732491767,66.80094263734694,696.221236416172,32.75741611876386,1.0450088589231898,1.053341372168084,1.0153057095083826,1.08888050801721,0.04468369322270196,0.18216445928149771,0.0008870568341783244,0.42358392461919286,-16.492084662212957,-0.4205931802,3,2,2,-183.2664399313333,1738226613,,False,1,38566_00003,2025-01-30_09-43-33,396.8572778701782,396.8572778701782,68302,Aurelios-MacBook-Pro.local,127.0.0.1,396.8572778701782,1,3,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-4.680913719479124,False,0.24394822814801306,552.7699981339955,1145.823528185483,0.0005117430300313634,50,15,0.9,-4.082255235282087,0.1,38566_00003
4,-97.29842160682146,0,0.8030092181844327,1.0310215262464617,163.2733733643794,0.1236000836184444,0,18.12132367344321,7.291033885722172,-90.00738772109929,17.537465723412716,-97.23738752631434,18.113780033380593,7.229999805215052,15,558.2568402290344,382.6746530532837,506.1008067501052,328.09402520638434,950.8536989462228,163.2733733643794,1.0112964425406061,1.01385469960933,1.0109446393153494,1.0310215262464617,0.04621381870494812,0.06679746366989531,0.0008513661877261008,0.1236000836184444,-19.20508380338963,-0.437762351,3,2,3,-127.84850542121913,1738226892,,False,1,38566_00004,2025-01-30_09-48-12,568.9861149787903,568.9861149787903,68520,Aurelios-MacBook-Pro.local,127.0.0.1,568.9861149787903,1,3,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-0.14650987802548343,True,0.1337316694277202,273.5751299174254,585.8022013957165,0.0001223510023365088,50,15,0.9,0.009508762416953087,0.1,38566_00004
5,-786.9466765189823,0,0.8569512040376638,1.012523202631349,365.91910160492495,0.04540294418604426,0,30.901698544503773,36.67731263805706,-750.2693638809252,28.180379474370984,-786.3765822233195,30.781862434824887,36.10721834239429,18,57.926570892333984,33.093384981155396,648.609298391374,426.58648651767624,504.0074353684832,365.91910160492495,1.0052926079479103,1.0063322482553656,1.0057386881347445,1.012523202631349,0.007266155211304811,0.005285762330916427,0.0024327954113540413,0.04540294418604426,-152.84962107903402,-0.31574089200000005,3,2,4,-799.3921124340781,1738226441,,False,1,38566_00005,2025-01-30_09-40-41,68.34316086769104,68.34316086769104,68672,Aurelios-MacBook-Pro.local,127.0.0.1,68.34316086769104,1,3,PolynomialFeatures,1,3,homoschedastic,-5,5,-1.3,False,variational,-4.228552539662261,False,0.04176985711483057,663.1265295950568,1855.8365686369275,0.0004483846290786358,50,15,0.9,-4.072558019326059,0.1,38566_00005


==> Figures/transition/boe/evaluation.csv <==
quantity,estimate,std
lppd,-104.3038391140495,15.366895509841893
waic,-141.05829218545608,22.143595635872803
loo,-141.09682781191862,22.15297471890411
emse,0.18501342334148968,0.006006489817932047
mmse,14.120890977274637,0.6592756301349234
r2,0.9876092456345519,
ci_length@0.050,0.039115063160323614,7.990400663491781e-05
coverage@0.050,0.062,0.01078480412432233
ci_length@0.100,0.07946013402131591,6.791621010268111e-05
coverage@0.100,0.116,0.014320893826853127
ci_length@0.150,0.12035332933100942,8.528588180217951e-05
coverage@0.150,0.164,0.016559227035100398
ci_length@0.200,0.16136531492245315,0.00011958639510877476
coverage@0.200,0.222,0.018585801031970616
ci_length@0.250,0.20470622632557645,0.00010840125176205084
coverage@0.250,0.264,0.01971314282401464
ci_length@0.300,0.24983087261322975,9.067008274307061e-05
coverage@0.300,0.32,0.020861447696648473
ci_length@0.350,0.2962812747844034,0.00011705778971617407
coverage@0.350,0.406,0.021961967125009543
ci_length@0.400,0.34356845976598116,0.00012430175449802618
coverage@0.400,0.45,0.02224859546128699
ci_length@0.450,0.38806023632761555,0.00015502347791965688
coverage@0.450,0.508,0.022357817424784557
ci_length@0.500,0.4347253551735357,0.00015881810700280004
coverage@0.500,0.554,0.022229889788300795
ci_length@0.550,0.48266582616434117,0.00022842902084325883
coverage@0.550,0.586,0.022027437436070496
ci_length@0.600,0.5336995128573113,0.00021830300042262503
coverage@0.600,0.626,0.021639038795658184
ci_length@0.650,0.5877372545776137,0.00022885281064279235
coverage@0.650,0.68,0.020861447696648473
ci_length@0.700,0.6478437252304956,0.0002829073743914589
coverage@0.700,0.734,0.019760769215797246
ci_length@0.750,0.713901768964219,0.00029078270732938084
coverage@0.750,0.768,0.018877287940803365
ci_length@0.800,0.7907510771900622,0.0002108115634868064
coverage@0.800,0.81,0.017544229820656135
ci_length@0.850,0.889803948247988,0.00021995128701832542
coverage@0.850,0.86,0.015517731793016657
ci_length@0.900,1.0090637894115326,0.00022421017571368874
coverage@0.900,0.922,0.011992997957141491
ci_length@0.950,1.2063056150030438,0.00030396854642873695
coverage@0.950,0.958,0.008970618707759236


==> Figures/transition/boe/pareto_best_parameters.yaml <==
adapt_delta: 0.9
degree: 1
embedding: PolynomialFeatures
empirical_bayes: false
empirical_bayes_iterations: 248.43189010688383
empirical_bayes_penalize_entropy: false
empirical_bayes_samples: 614.4256392025196
empirical_bayes_step_size: 0.0089380895863436
entropy_penalty: 0.3560027294266177
feature_degree: 1
formulation: homoschedastic
init_method: variational
iter_warmup: 100
max_treedepth: 15
n_experts: 2
sigmas_log_means: -1.3
sigmas_log_means_high: -0.7556796383728208
sigmas_log_means_low: -1.1302197572201833
sigmas_log_sigmas: 0.1
theta_bias_means_high: 5
theta_bias_means_low: -5


==> Figures/transition/boe/scores.json <==
{"loo": -141.09682781191862, "divergences": 0, "bfmi": 1.0138561065716962, "rhat": 1.0041418911432238, "ess": 707.5681351707102, "mcse": 0.0051265462482711875, "max_treedepths": 0, "loo_se": 22.15297471890411, "p_loo": 9.68638219827372, "lppd": -104.3038391140495, "lppd_se": 15.366895509841893, "waic": -141.05829218545608, "waic_se": 22.143595635872803, "p_waic": 9.647846571811218, "complexity": 8, "fit_time": 197.05746293067932, "init_time": 155.28438305854797, "ess.thetas_coef": 861.1638219900701, "ess.thetas_bias": 797.16194367678, "ess.sigmas": 3452.476862495265, "ess.alphas_raw_coef": 707.5681351707102, "rhat.thetas_coef": 1.0024901758209481, "rhat.thetas_bias": 1.0028324210623467, "rhat.sigmas": 1.001387530015578, "rhat.alphas_raw_coef": 1.0041418911432238, "mcse.thetas_coef": 0.0018032165937673604, "mcse.thetas_bias": 0.004206156778854657, "mcse.sigmas": 0.00026294105052064565, "mcse.alphas_raw_coef": 0.0051265462482711875, "emll": -9.036939755744864, "alphas_log_entropy": -2.7652109796451725e-05, "M": 2, "P": 2, "Q": 2}

==> Figures/transition/boe/trial_history.csv <==
,loo,divergences,bfmi,rhat,ess,mcse,max_treedepths,loo_se,p_loo,lppd,lppd_se,waic,waic_se,p_waic,complexity,fit_time,init_time,ess.thetas_coef,ess.thetas_bias,ess.sigmas,ess.alphas_raw_coef,rhat.thetas_coef,rhat.thetas_bias,rhat.sigmas,rhat.alphas_raw_coef,mcse.thetas_coef,mcse.thetas_bias,mcse.sigmas,mcse.alphas_raw_coef,emll,alphas_log_entropy,M,P,Q,score,timestamp,checkpoint_dir_name,done,training_iteration,trial_id,date,time_this_iter_s,time_total_s,pid,hostname,node_ip,time_since_restore,iterations_since_restore,config/n_experts,config/embedding,config/feature_degree,config/degree,config/formulation,config/theta_bias_means_low,config/theta_bias_means_high,config/sigmas_log_means,config/empirical_bayes,config/init_method,config/sigmas_log_means_low,config/empirical_bayes_penalize_entropy,config/entropy_penalty,config/empirical_bayes_samples,config/empirical_bayes_iterations,config/empirical_bayes_step_size,config/iter_warmup,config/max_treedepth,config/adapt_delta,config/sigmas_log_means_high,config/sigmas_log_sigmas,logdir
0,-141.13764536938118,0,0.8924659789983638,1.0090171629167366,150.8084562578545,0.011505639841340235,0,22.171685437503964,9.761624989119468,-131.3760203802617,20.993992344322628,-141.08658034576553,22.167741608383363,9.7105599655038,8,228.23960614204407,205.97233819961548,185.51464244271182,173.14924068141292,913.79925191405,150.8084562578545,1.0071553577840826,1.0079140782370408,1.0058652166757023,1.0090171629167366,0.003979766271052412,0.009237434358459667,0.0005285310896125935,0.011505639841340235,-9.122153867599543,-2.855022347528033e-05,2,2,2,-150.11439642446965,1738170836,,False,1,dad78_00000,2025-01-29_18-13-56,241.35625767707825,241.35625767707825,57943,Aurelios-MacBook-Pro.local,127.0.0.1,241.35625767707825,1,2,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-1.1302197572201833,False,0.35600272942661776,614.4256392025196,248.43189010688383,0.008938089586343604,100,15,0.9,-0.7556796383728208,0.1,dad78_00000
1,-157.43988403869272,0,0.9678331831845755,1.0500735592517871,99.40022391479702,0.027435294973483283,0,19.522738679156753,8.557732200960885,-148.88215183773187,18.813567704774695,-157.39527975498655,19.520314252454888,8.513127917254693,10,152.17414617538452,122.9867730140686,243.53539914857444,99.40022391479702,659.9826418688779,260.91576921438366,1.0046594410980973,1.0500735592517871,1.0074286869295672,1.0082586175976236,0.027435294973483283,0.005835051550190673,0.0010015117022454639,0.009845206291576057,-55.578693384936656,-0.24067060199999998,2,2,3,-206.30010218456107,1738170759,,False,1,dad78_00001,2025-01-29_18-12-39,165.1607277393341,165.1607277393341,57942,Aurelios-MacBook-Pro.local,127.0.0.1,165.1607277393341,1,2,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-1.1943014900482352,True,0.14687587293685336,245.7975682988099,564.1777228181032,0.0005515641726960976,100,15,0.9,-0.243587183638319,0.1,dad78_00001
2,-139.17068855186034,1,0.9618401292831534,1.099543237053285,27.68445065808855,0.16104025827659632,0,21.57591893353214,10.398914239385789,-128.77177431247455,20.43159110103261,-139.1262373545842,21.576343472751585,10.354463042109616,12,296.84051179885864,211.51582098007202,54.04548613453898,39.222849818712994,385.60493437547393,27.68445065808855,1.0869470806327723,1.089832619279712,1.0126164158349784,1.099543237053285,0.0415524083943118,0.16104025827659632,0.000842541060231796,0.0610349814268005,-11.417410321257702,-0.007592119049005999,2,2,4,-234.06554307811268,1738170904,,False,1,dad78_00002,2025-01-29_18-15-04,309.84362602233887,309.84362602233887,57941,Aurelios-MacBook-Pro.local,127.0.0.1,309.84362602233887,1,2,PolynomialFeatures,1,3,homoschedastic,-5,5,-1.3,False,variational,-0.36617505575699116,False,0.22987089737123112,408.2848077364028,337.49606800213866,0.0012857886092104683,100,15,0.9,0.3658188860544139,0.1,dad78_00002
3,-130.30896069004984,0,0.3907956219026576,1.580640396775816,6.945700530403072,1.3650503894432262,0,21.349088679043092,18.408298824581948,-111.90066186546792,18.89572819987925,-130.77703377538654,21.516732050595884,18.876371909918625,12,382.4720709323883,235.76127409934998,10.177125254104125,7.127932349255734,6.945700530403072,7.382784554646514,1.443472049333376,1.5539175377553192,1.580640396775816,1.5699445001707315,0.3004953150269657,0.688557173891979,0.030055327620081566,1.3650503894432262,-23.139930571081752,-0.1029017566,3,2,2,-588.1390400262994,1738171156,,False,1,dad78_00003,2025-01-29_18-19-16,394.1775076389313,394.1775076389313,58340,Aurelios-MacBook-Pro.local,127.0.0.1,394.1775076389313,1,3,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-4.680913719479124,False,0.24394822814801306,552.7699981339955,1145.823528185483,0.0005117430300313634,100,15,0.9,-4.082255235282087,0.1,dad78_00003
4,-123.53747459846161,0,0.4773770570817679,1.6151128758624569,6.828894055758707,1.1903650823917025,0,20.54275577257601,15.676045598951575,-107.86142899951005,18.73537326041521,-123.40487690644981,20.522289628392365,15.543447906939775,15,652.9286458492279,407.2387971878052,17.039956846667586,7.138872733605645,6.828894055758707,6.895292783352091,1.3784371387068444,1.5551920117200986,1.6151128758624569,1.6073797714314686,0.18508197058835904,0.6180968412398928,0.03668049859281727,1.1903650823917025,-27.740901438224874,-0.08985984658999999,3,2,3,-602.9423210056332,1738171505,,False,1,dad78_00004,2025-01-29_18-25-05,666.4424388408661,666.4424388408661,58472,Aurelios-MacBook-Pro.local,127.0.0.1,666.4424388408661,1,3,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-0.14650987802548343,True,0.1337316694277202,273.5751299174254,585.8022013957165,0.0001223510023365088,100,15,0.9,0.009508762416953087,0.1,dad78_00004


==> Figures/transition/cocoafuse/evaluation.csv <==
quantity,estimate,std
lppd,-97.80665346575927,14.713226663941603
waic,-113.61549694833167,17.71141497096183
loo,-113.60533679513719,17.704648507569434
emse,0.19060162222053573,0.006714439570160205
mmse,14.109192735030492,0.6586097110453263
r2,0.987593044628034,
ci_length@0.050,0.03769958204693981,0.0005044652915477655
coverage@0.050,0.064,0.010945684080951725
ci_length@0.100,0.0756774593535853,0.00100047188320307
coverage@0.100,0.104,0.013651666564928989
ci_length@0.150,0.11465111335112518,0.0014766961517405299
coverage@0.150,0.158,0.01631171358257617
ci_length@0.200,0.15343835141037604,0.0019560576470260375
coverage@0.200,0.212,0.018278730809331376
ci_length@0.250,0.19387995130090246,0.002413229062765839
coverage@0.250,0.256,0.01951737687293044
ci_length@0.300,0.23486576259990374,0.0028560624773433605
coverage@0.300,0.312,0.02071984555926998
ci_length@0.350,0.27694044020224845,0.003299953182568803
coverage@0.350,0.346,0.021273645667821018
ci_length@0.400,0.3209645516756832,0.003723202890583905
coverage@0.400,0.396,0.021871625453998615
ci_length@0.450,0.3669287258816572,0.004157484335578589
coverage@0.450,0.472,0.022325590697672475
ci_length@0.500,0.41398606547093314,0.004613049120208871
coverage@0.500,0.514,0.02235191266983656
ci_length@0.550,0.4633177347164973,0.005062292523351361
coverage@0.550,0.562,0.02218810492133116
ci_length@0.600,0.5159913048187129,0.005509910874242058
coverage@0.600,0.606,0.021852414054287
ci_length@0.650,0.5735854507433682,0.0059809643918331155
coverage@0.650,0.656,0.021244481636415607
ci_length@0.700,0.6371041936692298,0.006453643028324201
coverage@0.700,0.696,0.020571047615520213
ci_length@0.750,0.7088247755137431,0.006888950252027361
coverage@0.750,0.76,0.019099738218101316
ci_length@0.800,0.7909449818132707,0.007433075068607718
coverage@0.800,0.808,0.017614539448989292
ci_length@0.850,0.8915164036433985,0.00801586268720286
coverage@0.850,0.858,0.015609996796924716
ci_length@0.900,1.0223640947153747,0.008744472366851769
coverage@0.900,0.912,0.012669333052690657
ci_length@0.950,1.2210543214027894,0.009713146767161273
coverage@0.950,0.958,0.008970618707759236


==> Figures/transition/cocoafuse/pareto_best_parameters.yaml <==
adapt_delta: 0.9
degree: 1
embedding: PolynomialFeatures
empirical_bayes: false
empirical_bayes_iterations: 248.43189010688383
empirical_bayes_penalize_entropy: false
empirical_bayes_samples: 614.4256392025196
empirical_bayes_step_size: 0.0089380895863436
entropy_penalty: 0.3560027294266177
feature_degree: 1
formulation: homoschedastic
init_method: variational
iter_warmup: 100
max_treedepth: 15
n_experts: 2
sigmas_log_means: -1.3
sigmas_log_means_high: -0.7556796383728208
sigmas_log_means_low: -1.1302197572201833
sigmas_log_sigmas: 0.1
theta_bias_means_high: 5
theta_bias_means_low: -5


==> Figures/transition/cocoafuse/scores.json <==
{"loo": -113.60533679513719, "divergences": 0, "bfmi": 0.9081007179399395, "rhat": 1.003868116893695, "ess": 978.956608950111, "mcse": 0.007298098246663524, "max_treedepths": 0, "loo_se": 17.704648507569434, "p_loo": 10.703590391704978, "lppd": -97.80665346575927, "lppd_se": 14.713226663941603, "waic": -113.61549694833167, "waic_se": 17.71141497096183, "p_waic": 10.71375054489946, "complexity": 12, "fit_time": 224.88701009750366, "init_time": 138.9665699005127, "ess.thetas_coef": 1579.6624588806637, "ess.thetas_bias": 1498.6021128211112, "ess.sigmas": 4875.37086162842, "ess.alphas_raw_coef": 1407.318672045525, "ess.betas_coef": 978.956608950111, "rhat.thetas_coef": 1.002063077920566, "rhat.thetas_bias": 1.0023483463040277, "rhat.sigmas": 1.0020066145584652, "rhat.alphas_raw_coef": 1.003868116893695, "rhat.betas_coef": 1.0024974868315661, "mcse.thetas_coef": 0.0011875122094829015, "mcse.thetas_bias": 0.002727679838791495, "mcse.sigmas": 0.00018376428463639643, "mcse.alphas_raw_coef": 0.003926523662098978, "mcse.betas_coef": 0.007298098246663524, "emll": -11.072681603186872, "alphas_log_entropy": -3.229866392801653e-05, "M": 2, "P": 2, "Q": 2}

==> Figures/transition/cocoafuse/trial_history.csv <==
,loo,divergences,bfmi,rhat,ess,mcse,max_treedepths,loo_se,p_loo,lppd,lppd_se,waic,waic_se,p_waic,complexity,fit_time,init_time,ess.thetas_coef,ess.thetas_bias,ess.sigmas,ess.alphas_raw_coef,ess.betas_coef,rhat.thetas_coef,rhat.thetas_bias,rhat.sigmas,rhat.alphas_raw_coef,rhat.betas_coef,mcse.thetas_coef,mcse.thetas_bias,mcse.sigmas,mcse.alphas_raw_coef,mcse.betas_coef,emll,alphas_log_entropy,M,P,Q,score,timestamp,checkpoint_dir_name,done,training_iteration,trial_id,date,time_this_iter_s,time_total_s,pid,hostname,node_ip,time_since_restore,iterations_since_restore,config/n_experts,config/embedding,config/feature_degree,config/degree,config/formulation,config/theta_bias_means_low,config/theta_bias_means_high,config/sigmas_log_means,config/empirical_bayes,config/init_method,config/sigmas_log_means_low,config/empirical_bayes_penalize_entropy,config/entropy_penalty,config/empirical_bayes_samples,config/empirical_bayes_iterations,config/empirical_bayes_step_size,config/iter_warmup,config/max_treedepth,config/adapt_delta,config/sigmas_log_means_high,config/sigmas_log_sigmas,logdir
0,-113.58404738610582,0,0.9704349042855953,1.0160096391977176,272.29785611793176,0.013624563142294887,0,17.679325858047605,10.670224833431433,-102.90814270035294,16.596595315112985,-113.56439425235496,17.685161691818017,10.650571699680562,12,247.6761360168457,191.10156393051147,388.0700937770801,382.2750205961191,1482.950565677679,356.54935167755355,272.29785611793176,1.0047137876330756,1.0053073024419164,1.007700447189592,1.0154999055872895,1.0160096391977176,0.0023699516278671722,0.005357786877694916,0.00034020738966409204,0.007843626230635262,0.013624563142294887,-11.103563788813343,-3.1332042757987124e-05,2,2,2,-129.46688389671922,1738171773,,False,1,fdf90_00000,2025-01-29_18-29-33,260.9153981208801,260.9153981208801,59151,Aurelios-MacBook-Pro.local,127.0.0.1,260.9153981208801,1,2,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-1.1302197572201833,False,0.35600272942661776,614.4256392025196,248.43189010688383,0.008938089586343604,100,15,0.9,-0.7556796383728208,0.1,fdf90_00000
1,-151.65309507984588,0,0.958725007012017,1.0264871644248788,164.39516140968718,0.08387022478675166,0,19.49219157004094,11.293434088714974,-141.82223696366,17.85945097650716,-151.59427487659576,19.48761428771966,11.234613885464874,16,448.2452301979065,299.0009870529175,490.27664551439915,332.37895384693303,912.222622791797,487.0455943917981,164.39516140968718,1.0136580924330736,1.0086597848180328,1.0012400803271042,1.0150960267141564,1.0264871644248788,0.019390825965638722,0.0034583214830994644,0.000867875620427,0.007029089544516081,0.08387022478675166,-54.976613208298375,-0.254599082,2,2,3,-177.79554826505432,1738171973,,False,1,fdf90_00001,2025-01-29_18-32-53,461.33500385284424,461.33500385284424,59153,Aurelios-MacBook-Pro.local,127.0.0.1,461.33500385284424,1,2,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-1.1943014900482352,True,0.14687587293685336,245.7975682988099,564.1777228181032,0.0005515641726960976,100,15,0.9,-0.243587183638319,0.1,fdf90_00001
2,-115.45340707625105,2,0.8581807276225202,1.0234533132453862,155.21254666279324,0.05804776543077994,0,18.046462436808785,16.29613594397499,-99.23094295803332,16.01005280571544,-115.7867531582147,18.192454784499866,16.629482025938625,20,426.48260521888733,245.77956199645996,427.6609414169302,384.0419035271241,1022.7383939050277,394.66617827264616,155.21254666279324,0.9994455195640666,1.0008753843483027,1.007373776761669,1.0090663007611371,1.0234533132453862,0.004212893209658054,0.012383782494281197,0.0004162140106774921,0.015799251742740692,0.05804776543077994,-15.995281324126971,-0.000511933021334962,2,2,4,-138.63591734841398,1738171952,,False,1,fdf90_00002,2025-01-29_18-32-32,439.64147305488586,439.64147305488586,59152,Aurelios-MacBook-Pro.local,127.0.0.1,439.64147305488586,1,2,PolynomialFeatures,1,3,homoschedastic,-5,5,-1.3,False,variational,-0.36617505575699116,False,0.22987089737123112,408.2848077364028,337.49606800213866,0.0012857886092104683,100,15,0.9,0.3658188860544139,0.1,fdf90_00002
3,-112.03127126861854,0,0.7792608863890338,1.3417219291846043,9.736865023359002,0.6911876087266585,0,17.406702803894625,15.370047635628524,-96.97332715704755,15.830763624661603,-112.05826706660889,17.439374217855853,15.397043433618874,18,842.5295901298523,702.3764028549194,21.774011836989995,10.603500140735202,37.95107405949347,9.736865023359002,10.211501120134296,1.2244313208377975,1.296372839756887,1.0692143000744654,1.3417219291846043,1.3105065080098899,0.12113912628999948,0.39145532474003897,0.003892496637812961,0.6911876087266585,0.1124569393969614,-15.431415166922573,-0.1282466876,3,2,2,-405.9850820771367,1738172645,,False,1,fdf90_00003,2025-01-29_18-44-05,867.1009991168976,867.1009991168976,59702,Aurelios-MacBook-Pro.local,127.0.0.1,867.1009991168976,1,3,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-4.680913719479124,False,0.24394822814801306,552.7699981339955,1145.823528185483,0.0005117430300313634,100,15,0.9,-4.082255235282087,0.1,fdf90_00003
4,-112.81514949206583,0,0.7174424169661471,1.1685021097300379,17.62874915331689,0.4281112309007326,0,17.79716321270415,17.606204120092684,-95.4491695816414,15.692343217874239,-112.98180377433192,17.88588074228914,17.772858402358796,24,1020.6529152393341,808.00940990448,172.27300409804076,17.62874915331689,369.4306755759058,18.10460955457518,23.127673235237637,1.157339219262869,1.1685021097300379,1.018219467569125,1.1599416947189718,1.1156084833141529,0.053008015688321024,0.25502070930349163,0.002276386650670373,0.4281112309007326,0.06223531665092503,-18.59100170038296,-0.12029373576899999,3,2,3,-268.5378299900253,1738172999,,False,1,fdf90_00004,2025-01-29_18-49-59,1043.8935780525208,1043.8935780525208,59846,Aurelios-MacBook-Pro.local,127.0.0.1,1043.8935780525208,1,3,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-0.14650987802548343,True,0.1337316694277202,273.5751299174254,585.8022013957165,0.0001223510023365088,100,15,0.9,0.009508762416953087,0.1,fdf90_00004
5,-113.20999745685687,17,0.6405395134426908,1.2722888849972296,11.47933797958237,0.4348998231639859,0,17.60019760531863,19.434416369586998,-94.10547932841675,15.34978388601422,-113.12420210742563,17.59496025161965,19.34862102015576,30,1180.8419218063354,883.3158419132233,103.41836638576672,12.234685029494793,171.21266168906962,11.47933797958237,27.806960937436493,1.1882666462772384,1.2427433295527912,1.0611738312484302,1.2722888849972296,1.097858551667348,0.07455295774500059,0.43446656084503127,0.0022461360074219655,0.4348998231639859,0.057469363068427634,-24.69770932599278,-0.16956211667100002,3,2,4,-354.02754743590157,1738173180,,False,1,fdf90_00005,2025-01-29_18-53-00,1202.3859951496124,1202.3859951496124,59938,Aurelios-MacBook-Pro.local,127.0.0.1,1202.3859951496124,1,3,PolynomialFeatures,1,3,homoschedastic,-5,5,-1.3,False,variational,-4.228552539662261,False,0.04176985711483057,663.1265295950568,1855.8365686369275,0.0004483846290786358,100,15,0.9,-4.072558019326059,0.1,fdf90_00005


==> Figures/transition/moe/evaluation.csv <==
quantity,estimate,std
lppd,-112.49309242045464,14.451014467578364
waic,-144.97042895273802,19.529639940956237
loo,-144.99222386372148,19.529785214805543
emse,0.2415709925213517,0.009135091593512982
mmse,14.189722299630862,0.6633696833867837
r2,0.9866911949831005,
ci_length@0.050,0.03834562096417234,0.0005493076445643992
coverage@0.050,0.064,0.010945684080951725
ci_length@0.100,0.07749885373058578,0.0011030096012392566
coverage@0.100,0.12,0.014532721699667961
ci_length@0.150,0.11694853563824711,0.0016422417996237453
coverage@0.150,0.156,0.016227384262412718
ci_length@0.200,0.15688451249530094,0.0021729294654801905
coverage@0.200,0.204,0.018021320706318948
ci_length@0.250,0.1988644406914451,0.0027217491209348007
coverage@0.250,0.246,0.0192605295877346
ci_length@0.300,0.24195824183904144,0.003284602940730262
coverage@0.300,0.29,0.020292855885754472
ci_length@0.350,0.2861490284669567,0.003864411338028284
coverage@0.350,0.362,0.021492138097453217
ci_length@0.400,0.33244114257725915,0.004452491081916486
coverage@0.400,0.422,0.022086919205719934
ci_length@0.450,0.3812957351098629,0.005079826535658697
coverage@0.450,0.468,0.022314838112789438
ci_length@0.500,0.4303771342000822,0.005750493600049024
coverage@0.500,0.52,0.022342784070030305
ci_length@0.550,0.48247335187045803,0.006491675389904442
coverage@0.550,0.556,0.022219990999098087
ci_length@0.600,0.5397463043651812,0.007284148887254668
coverage@0.600,0.606,0.021852414054287
ci_length@0.650,0.600051025236858,0.00812820196506768
coverage@0.650,0.66,0.021184900282984576
ci_length@0.700,0.6679726115516299,0.009031709391021778
coverage@0.700,0.726,0.01994612744369192
ci_length@0.750,0.7441558625397688,0.010124119658967633
coverage@0.750,0.776,0.018645321128905237
ci_length@0.800,0.8375854279717015,0.01153609670692305
coverage@0.800,0.818,0.017255491879398857
ci_length@0.850,0.9558371823440874,0.01346367640300593
coverage@0.850,0.872,0.0149409504383088
ci_length@0.900,1.1193554734156979,0.016521854086056647
coverage@0.900,0.91,0.012798437404620923
ci_length@0.950,1.4026932899869011,0.02217312482130078
coverage@0.950,0.968,0.007870959280799261


==> Figures/transition/moe/pareto_best_parameters.yaml <==
adapt_delta: 0.9
degree: 1
embedding: PolynomialFeatures
empirical_bayes: false
empirical_bayes_iterations: 1145.823528185483
empirical_bayes_penalize_entropy: false
empirical_bayes_samples: 552.7699981339955
empirical_bayes_step_size: 0.0005117430300313
entropy_penalty: 0.243948228148013
feature_degree: 1
formulation: homoschedastic
init_method: variational
iter_warmup: 100
max_treedepth: 15
n_experts: 3
sigmas_log_means: -1.3
sigmas_log_means_high: -4.082255235282087
sigmas_log_means_low: -4.680913719479124
sigmas_log_sigmas: 0.1
theta_bias_means_high: 5
theta_bias_means_low: -5


==> Figures/transition/moe/scores.json <==
{"loo": -144.99222386372148, "divergences": 0, "bfmi": 0.9659684396974967, "rhat": 1.0113297505070702, "ess": 658.5629623118657, "mcse": 0.0665347693504802, "max_treedepths": 0, "loo_se": 19.529785214805543, "p_loo": 11.38000198810849, "lppd": -112.49309242045464, "lppd_se": 14.451014467578364, "waic": -144.97042895273802, "waic_se": 19.529639940956237, "p_waic": 11.358207077125027, "complexity": 12, "fit_time": 327.8546869754791, "init_time": 87.32700514793396, "ess.thetas_coef": 2856.0442760628976, "ess.thetas_bias": 3522.260472659845, "ess.sigmas": 4078.385697938886, "ess.alphas_raw_coef": 658.5629623118657, "rhat.thetas_coef": 1.001479720455204, "rhat.thetas_bias": 1.0014764725593688, "rhat.sigmas": 1.00086563967567, "rhat.alphas_raw_coef": 1.0113297505070702, "mcse.thetas_coef": 0.0016905890437100065, "mcse.thetas_bias": 0.0012513923566600056, "mcse.sigmas": 0.00030683473907154975, "mcse.alphas_raw_coef": 0.0665347693504802, "emll": -46.33853521430271, "alphas_log_entropy": -0.011888028835749999, "M": 3, "P": 2, "Q": 2}

==> Figures/transition/moe/trial_history.csv <==
,loo,divergences,bfmi,rhat,ess,mcse,max_treedepths,loo_se,p_loo,lppd,lppd_se,waic,waic_se,p_waic,complexity,fit_time,init_time,ess.thetas_coef,ess.thetas_bias,ess.sigmas,ess.alphas_raw_coef,rhat.thetas_coef,rhat.thetas_bias,rhat.sigmas,rhat.alphas_raw_coef,mcse.thetas_coef,mcse.thetas_bias,mcse.sigmas,mcse.alphas_raw_coef,emll,alphas_log_entropy,M,P,Q,score,timestamp,checkpoint_dir_name,done,training_iteration,trial_id,date,time_this_iter_s,time_total_s,pid,hostname,node_ip,time_since_restore,iterations_since_restore,config/n_experts,config/embedding,config/feature_degree,config/degree,config/formulation,config/theta_bias_means_low,config/theta_bias_means_high,config/sigmas_log_means,config/empirical_bayes,config/init_method,config/sigmas_log_means_low,config/empirical_bayes_penalize_entropy,config/entropy_penalty,config/empirical_bayes_samples,config/empirical_bayes_iterations,config/empirical_bayes_step_size,config/iter_warmup,config/max_treedepth,config/adapt_delta,config/sigmas_log_means_high,config/sigmas_log_sigmas,logdir
0,-400.57895900327355,0,0.9712758795688299,1.0358158777669995,91.2498381119429,0.17533435410630543,0,21.975980993332996,14.221267127667204,-386.35769187560635,20.562582283556644,-400.5166246320774,21.97273302481271,14.158932756471064,8,65.53951001167297,29.04986310005188,760.2123147469042,774.4465364739702,867.0797485327495,91.2498381119429,1.0037468353303878,1.0036669910283458,1.005901535279858,1.0358158777669995,0.0015824201729913244,0.0029168287122081165,0.0007038849762217734,0.17533435410630543,-52.386095568712605,-0.00010246025823434002,2,2,2,-435.76836288262643,1738170237,,False,1,d8a2f_00000,2025-01-29_18-03-57,76.08359694480896,76.08359694480896,57062,Aurelios-MacBook-Pro.local,127.0.0.1,76.08359694480896,1,2,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-1.1302197572201833,False,0.35600272942661776,614.4256392025196,248.43189010688383,0.008938089586343604,100,15,0.9,-0.7556796383728208,0.1,d8a2f_00000
1,-446.24656485089696,0,0.8509081181316357,1.0377693072771563,94.67512854367213,0.23958478217064366,0,15.359992208716918,7.068968077155375,-439.1775967737415,15.036409438122915,-446.2041928337627,15.358317233593157,7.026596060021156,10,60.092100858688354,31.81174612045288,951.8472757584276,719.1315022694639,902.1532059946996,94.67512854367213,1.003676114248054,1.002456448234085,1.0191239166342814,1.0377693072771563,0.0014170111885198071,0.0010749315002411583,0.0007522928546988025,0.23958478217064366,-85.93966371474473,-0.005664160124,2,2,3,-483.3200775694852,1738170232,,False,1,d8a2f_00001,2025-01-29_18-03-52,70.76379299163818,70.76379299163818,57063,Aurelios-MacBook-Pro.local,127.0.0.1,70.76379299163818,1,2,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-1.1943014900482352,True,0.14687587293685336,245.7975682988099,564.1777228181032,0.0005515641726960976,100,15,0.9,-0.243587183638319,0.1,d8a2f_00001
2,-400.74517754507787,0,0.818597344493116,1.0424189306680505,81.06466968361846,0.1347625914183722,0,21.921572830505365,14.379301687450322,-386.36587585762754,20.48827915519355,-400.71781509011043,21.922848563202617,14.35193923248283,12,134.28203010559082,60.70215916633606,937.0242903287648,928.1462786986009,873.4962342038021,81.06466968361846,1.0020011428718143,1.0017358108746366,1.0046919526924738,1.0424189306680505,0.0014090234506951877,0.0026331607746449912,0.0007338429784195906,0.1347625914183722,-55.58135289394818,-0.00010802463104703004,2,2,4,-442.2890848648999,1738170306,,False,1,d8a2f_00002,2025-01-29_18-05-06,144.85698199272156,144.85698199272156,57064,Aurelios-MacBook-Pro.local,127.0.0.1,144.85698199272156,1,2,PolynomialFeatures,1,3,homoschedastic,-5,5,-1.3,False,variational,-0.36617505575699116,False,0.22987089737123112,408.2848077364028,337.49606800213866,0.0012857886092104683,100,15,0.9,0.3658188860544139,0.1,d8a2f_00002
3,-145.24238202924982,0,0.9509442917055897,1.0353701504153878,131.54181324326382,0.12130256457893396,0,19.569928877108296,11.3567066643173,-133.88567536493255,18.30834502467843,-145.1942248850089,19.572706523280974,11.308549520076385,12,281.3407521247864,124.25576996803284,861.3340661887894,823.3196012399906,887.2263423181229,131.54181324326382,1.0116082651179819,1.0068601028156965,1.0087846755684577,1.0353701504153878,0.0029163837021822505,0.002571450221043663,0.0006154924558997786,0.12130256457893396,-45.99218466983979,-0.01218131645,3,2,2,-180.00137806263655,1738170530,,False,1,d8a2f_00003,2025-01-29_18-08-50,295.7910346984863,295.7910346984863,57429,Aurelios-MacBook-Pro.local,127.0.0.1,295.7910346984863,1,3,PolynomialFeatures,1,1,homoschedastic,-5,5,-1.3,False,variational,-4.680913719479124,False,0.24394822814801306,552.7699981339955,1145.823528185483,0.0005117430300313634,100,15,0.9,-4.082255235282087,0.1,d8a2f_00003
4,-139.11174071945453,0,0.8167348635361652,1.0431331628589056,168.44333858419006,0.10416065132622367,0,19.82554708195082,11.063180360480203,-128.0485603589743,18.57237995606456,-139.06402277229472,19.827994367702743,11.015462413320417,15,318.37242317199707,131.70610904693604,690.9059550725331,918.6630137067568,1032.4055792686775,168.44333858419006,1.0180058562008754,1.0074473883351818,1.0161061360342392,1.0431331628589056,0.002997895931373458,0.002461871796030507,0.0006573344325453472,0.10416065132622367,-43.33738368563186,-0.008822234872,3,2,3,-181.34058151180352,1738170572,,False,1,d8a2f_00004,2025-01-29_18-09-32,332.8422749042511,332.8422749042511,57521,Aurelios-MacBook-Pro.local,127.0.0.1,332.8422749042511,1,3,PolynomialFeatures,1,2,homoschedastic,-5,5,-1.3,False,variational,-0.14650987802548343,True,0.1337316694277202,273.5751299174254,585.8022013957165,0.0001223510023365088,100,15,0.9,0.009508762416953087,0.1,d8a2f_00004
5,-282.388807213968,94,0.0077044133939675645,1.968578948540918,5.582918736043702,2.073757695015294,0,18.85220514460092,132.89858928361502,-149.490217930353,11.934588412095222,-290.4560365174414,23.51922789040712,140.96581858708845,18,265.4824068546295,52.81980490684509,5.893147625406853,5.863606551173095,7.043081892095432,5.582918736043702,1.827743405656615,1.8386287615804937,1.5708822049433961,1.968578948540918,0.29121501182273596,0.3953036077516402,0.03414879802039768,2.073757695015294,-56.04541795313941,-0.026362774270000004,3,2,4,-959.7007437503997,1738170586,,False,1,d8a2f_00005,2025-01-29_18-09-46,278.0028700828552,278.0028700828552,57692,Aurelios-MacBook-Pro.local,127.0.0.1,278.0028700828552,1,3,PolynomialFeatures,1,3,homoschedastic,-5,5,-1.3,False,variational,-4.228552539662261,False,0.04176985711483057,663.1265295950568,1855.8365686369275,0.0004483846290786358,100,15,0.9,-4.072558019326059,0.1,d8a2f_00005


==> Figures/transition/moe2ex/evaluation.csv <==
quantity,estimate,std
lppd,-415.83012254644314,21.86092272745044
waic,-400.2236629319671,21.95045424842041
loo,-400.2196045182202,21.947512139936833
emse,0.5801155506007265,0.02500043701194255
mmse,13.882218488840133,0.6526931963653589
r2,0.9717725003845652,
ci_length@0.050,0.06713707883281472,0.00505218801660225
coverage@0.050,0.042,0.008970618707759236
ci_length@0.100,0.13060954340526637,0.00696677360090157
coverage@0.100,0.104,0.013651666564928989
ci_length@0.150,0.1961812861614203,0.009021852978457211
coverage@0.150,0.134,0.015234434679370284
ci_length@0.200,0.2685422935497719,0.01186288713888661
coverage@0.200,0.202,0.017955277775629094
ci_length@0.250,0.3385200420243189,0.013586321475598379
coverage@0.250,0.244,0.019207498535728174
ci_length@0.300,0.41496947701296255,0.01576243848908935
coverage@0.300,0.282,0.020123419192572614
ci_length@0.350,0.484730985087518,0.017047039832120747
coverage@0.350,0.328,0.02099599961897504
ci_length@0.400,0.5548561477202891,0.018019029461977934
coverage@0.400,0.382,0.021729058884360358
ci_length@0.450,0.6300124885495614,0.01934381604092328
coverage@0.450,0.418,0.02205792374635473
ci_length@0.500,0.7109276940006904,0.020504441372926643
coverage@0.500,0.458,0.02228165164434629
ci_length@0.550,0.7939922784149598,0.021354325585967646
coverage@0.550,0.526,0.022330427671677047
ci_length@0.600,0.8845270337194049,0.022639892470098184
coverage@0.600,0.572,0.022127629787213995
ci_length@0.650,0.9771130272757137,0.023733742125168173
coverage@0.650,0.636,0.02151762068631195
ci_length@0.700,1.0823017060380182,0.025131443538079876
coverage@0.700,0.678,0.020895741192884256
ci_length@0.750,1.2108134409413516,0.027036136326358963
coverage@0.750,0.75,0.01936491673103708
ci_length@0.800,1.3572127717201865,0.02916367240506076
coverage@0.800,0.8,0.01788854381999832
ci_length@0.850,1.5451578205329317,0.03171325081512908
coverage@0.850,0.868,0.01513776733867977
ci_length@0.900,1.7767387103646275,0.035000455541381335
coverage@0.900,0.926,0.011706750189527408
ci_length@0.950,2.1221462381873213,0.03842278426765038
coverage@0.950,0.978,0.006559878047646923


==> Figures/transition/moe2ex/pareto_best_parameters.yaml <==
adapt_delta: 0.9
degree: 1
embedding: PolynomialFeatures
empirical_bayes: false
empirical_bayes_iterations: 248.43189010688383
empirical_bayes_penalize_entropy: false
empirical_bayes_samples: 614.4256392025196
empirical_bayes_step_size: 0.0089380895863436
entropy_penalty: 0.3560027294266177
feature_degree: 1
formulation: homoschedastic
init_method: variational
iter_warmup: 100
max_treedepth: 15
n_experts: 2
sigmas_log_means: -1.3
sigmas_log_means_high: -0.7556796383728208
sigmas_log_means_low: -1.1302197572201833
sigmas_log_sigmas: 0.1
theta_bias_means_high: 5
theta_bias_means_low: -5


==> Figures/transition/moe2ex/scores.json <==
{"loo": -400.2196045182202, "divergences": 0, "bfmi": 0.9578801959984914, "rhat": 1.0104709822794247, "ess": 311.58883463205507, "mcse": 0.11354852598345908, "max_treedepths": 0, "loo_se": 21.947512139936833, "p_loo": 13.58708710209504, "lppd": -415.83012254644314, "lppd_se": 21.86092272745044, "waic": -400.2236629319671, "waic_se": 21.95045424842041, "p_waic": 13.591145515841966, "complexity": 8, "fit_time": 106.91475415229797, "init_time": 27.169805765151978, "ess.thetas_coef": 3021.2407622920355, "ess.thetas_bias": 2884.441077820216, "ess.sigmas": 3684.7462427945648, "ess.alphas_raw_coef": 311.58883463205507, "rhat.thetas_coef": 1.0001899134965149, "rhat.thetas_bias": 1.0012276275036178, "rhat.sigmas": 1.0024794738868847, "rhat.alphas_raw_coef": 1.0104709822794247, "mcse.thetas_coef": 0.000772304600660043, "mcse.thetas_bias": 0.0014637562410469743, "mcse.sigmas": 0.0003495059628509606, "mcse.alphas_raw_coef": 0.11354852598345908, "emll": -52.512232597383665, "alphas_log_entropy": -9.884444241505936e-05, "M": 2, "P": 2, "Q": 2}

==> Figures/wind_turbine/bnn/evaluation.csv <==
quantity,estimate,std
lppd,309.98077392578125,106.29650229866533
waic,468.31101519963704,66.69079039087961
loo,468.15224838256836,66.78803811151155
emse,0.024561177106200847,0.00414918141321649
mmse,0.2577581378442312,0.013755431248135953
r2,0.88209607602059,
ci_length@0.050,0.0118026191951649,5.145046748993786e-05
coverage@0.050,0.24,0.019099738218101313
ci_length@0.100,0.02360761503425892,7.236052414375209e-05
coverage@0.100,0.426,0.022114429678379677
ci_length@0.150,0.03556402737149038,8.240129398038595e-05
coverage@0.150,0.522,0.0223390241505756
ci_length@0.200,0.04754910137224941,9.51661985211129e-05
coverage@0.200,0.586,0.0220274374360705
ci_length@0.250,0.059901334301452155,0.00010590044774560974
coverage@0.250,0.636,0.02151762068631195
ci_length@0.300,0.07249937100508252,0.00011910717935980442
coverage@0.300,0.724,0.01999119806314769
ci_length@0.350,0.08544144630106167,0.00013119617833737187
coverage@0.350,0.752,0.0193130008025682
ci_length@0.400,0.09878186632581056,0.0001411176178193506
coverage@0.400,0.772,0.018762515822778138
ci_length@0.450,0.11256104985401032,0.00014964402083856855
coverage@0.450,0.804,0.01775297158224504
ci_length@0.500,0.12698621219117195,0.00015464790549913707
coverage@0.500,0.832,0.016719808611344807
ci_length@0.550,0.14224967795405538,0.00016288044946957846
coverage@0.550,0.852,0.015880554146502572
ci_length@0.600,0.1584650856867433,0.00016784984817922095
coverage@0.600,0.876,0.01473933512747437
ci_length@0.650,0.17596439329944558,0.00018015352674484824
coverage@0.650,0.902,0.013296315279053816
ci_length@0.700,0.19527677565366033,0.00019181193711349207
coverage@0.700,0.912,0.012669333052690657
ci_length@0.750,0.21685452212765813,0.0002032347963435941
coverage@0.750,0.926,0.01170675018952741
ci_length@0.800,0.24177787056267266,0.00021973494818213618
coverage@0.800,0.94,0.010620734437881403
ci_length@0.850,0.27149025127235804,0.00023582092927674293
coverage@0.850,0.948,0.009929350431926552
ci_length@0.900,0.3101701827831567,0.0002797418094852877
coverage@0.900,0.952,0.009559916317625379
ci_length@0.950,0.3695904525652529,0.00038174071704059274
coverage@0.950,0.962,0.00855055553750749


==> Figures/wind_turbine/boe/evaluation.csv <==
quantity,estimate,std
lppd,848.5285795536706,60.87478124232828
waic,870.9318351178654,47.82402624225355
loo,870.6803884138484,47.86909752673501
emse,0.02512922280583085,0.004190059554223864
mmse,0.25944730858842807,0.013556037582768401
r2,0.8787436278596484,
ci_length@0.050,0.00933460042835662,0.00033959820683350045
coverage@0.050,0.236,0.018989681408596613
ci_length@0.100,0.01890162109238304,0.000692124595087623
coverage@0.100,0.306,0.020608930103234377
ci_length@0.150,0.028579145611483718,0.0010356478055809346
coverage@0.150,0.356,0.021413266915629666
ci_length@0.200,0.03804141954480768,0.0013664348414374299
coverage@0.200,0.402,0.02192696969487576
ci_length@0.250,0.04827322359715181,0.001735491580866585
coverage@0.250,0.47,0.02232039426175084
ci_length@0.300,0.058977314923386676,0.002119268982421291
coverage@0.300,0.528,0.022325590697672478
ci_length@0.350,0.06986052192934139,0.002514096017008984
coverage@0.350,0.59,0.02199545407578575
ci_length@0.400,0.08138572895582909,0.0029246948910642773
coverage@0.400,0.64,0.02146625258399798
ci_length@0.450,0.09275813382206527,0.003339570019162135
coverage@0.450,0.738,0.01966499427917537
ci_length@0.500,0.10365954140834872,0.003725892633455043
coverage@0.500,0.78,0.01852565788305506
ci_length@0.550,0.11501627611585484,0.004134200153740113
coverage@0.550,0.812,0.017473179447370188
ci_length@0.600,0.12711468885109317,0.004572431685710675
coverage@0.600,0.838,0.016477621187537962
ci_length@0.650,0.1401171813146219,0.005038840671820702
coverage@0.650,0.85,0.01596871942267131
ci_length@0.700,0.15384963555268644,0.005530870362109026
coverage@0.700,0.866,0.015234434679370284
ci_length@0.750,0.169336951622211,0.006075927063390493
coverage@0.750,0.884,0.014320893826853127
ci_length@0.800,0.1884546008090088,0.006762759977212183
coverage@0.800,0.896,0.013651666564928989
ci_length@0.850,0.21166155441438636,0.007607326149746129
coverage@0.850,0.902,0.013296315279053814
ci_length@0.900,0.24074314933824217,0.008652029029226327
coverage@0.900,0.914,0.01253826144248077
ci_length@0.950,0.28765302167698503,0.010331821948504715
coverage@0.950,0.926,0.011706750189527408


==> Figures/wind_turbine/boe/hyperparameters.yaml <==
alphas_coef_means: '[[0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0]]'
alphas_coef_sigmas: '[[1.0, 1.0, 0.2, 0.2], [1.0, 1.0, 0.2, 0.2]]'
sigmas_log_means: '[-4.0, -2.0]'
sigmas_log_sigmas: '[0.2, 0.2]'
theta_means: '[[0.0, 0.0], [0.0, 1.0]]'
theta_sigmas: '[[0.2, 0.07], [0.2, 0.07]]'


==> Figures/wind_turbine/boe/scores.json <==
{"loo": 870.6803884138484, "divergences": 0, "bfmi": 0.9019608173917313, "rhat": 1.0357596502526565, "ess": 131.24354227401648, "mcse": 0.14655253827998818, "max_treedepths": 0, "loo_se": 47.86909752673501, "p_loo": 17.692640749653037, "lppd": 848.5285795536706, "lppd_se": 60.87478124232828, "waic": 870.9318351178654, "waic_se": 47.82402624225355, "p_waic": 17.441194045635978, "complexity": 12, "fit_time": 652.8176171779633, "init_time": 126.84196496009827, "ess.thetas": 1403.2666333248314, "ess.sigmas": 1050.755473942932, "ess.alphas_raw_coef": 131.24354227401648, "rhat.thetas": 1.0031851273284509, "rhat.sigmas": 1.0036507799328227, "rhat.alphas_raw_coef": 1.0357596502526565, "mcse.thetas": 0.000885306745628279, "mcse.sigmas": 0.00022371437167439687, "mcse.alphas_raw_coef": 0.14655253827998818, "emll": -119.4974115709442, "alphas_log_entropy": -0.01017196309837, "M": 2, "P": 2, "Q": 4}

==> Figures/wind_turbine/cocoafuse/evaluation.csv <==
quantity,estimate,std
lppd,638.6742145339347,202.917783422655
waic,948.0132351156569,50.62830592946413
loo,947.0882700887387,50.86305874122629
emse,0.022210227466200556,0.0042284549447170255
mmse,0.26679757729907144,0.013925801558980913
r2,0.8765866853842207,
ci_length@0.050,0.005560040270406468,0.00016214035621718237
coverage@0.050,0.172,0.016876966552079195
ci_length@0.100,0.011342358307644096,0.00032619559667802734
coverage@0.100,0.264,0.01971314282401464
ci_length@0.150,0.01716349475836744,0.0004883242789491413
coverage@0.150,0.3,0.020493901531919195
ci_length@0.200,0.022989263209043636,0.0006485765310153792
coverage@0.200,0.332,0.021060674253214208
ci_length@0.250,0.02888627450410933,0.0008084400336307244
coverage@0.250,0.372,0.021615549958305478
ci_length@0.300,0.03504601667039283,0.00097041058813518
coverage@0.300,0.422,0.022086919205719934
ci_length@0.350,0.04144675664504252,0.001136447954136488
coverage@0.350,0.494,0.02235906974809104
ci_length@0.400,0.048156728977344854,0.0013105389397187032
coverage@0.400,0.56,0.02219909908081857
ci_length@0.450,0.05532888710239181,0.0014868354916883655
coverage@0.450,0.618,0.021729058884360358
ci_length@0.500,0.06281304444141864,0.0016569342035884452
coverage@0.500,0.658,0.021214900423994452
ci_length@0.550,0.07118076674093941,0.0018264752307599259
coverage@0.550,0.702,0.020454632727086548
ci_length@0.600,0.08066929180099647,0.00200005673710578
coverage@0.600,0.752,0.0193130008025682
ci_length@0.650,0.09132600243888016,0.0021708550658636454
coverage@0.650,0.774,0.018704224121839426
ci_length@0.700,0.10425827599770394,0.00237453342492824
coverage@0.700,0.792,0.018151363585141474
ci_length@0.750,0.1191591781734259,0.0025601931324920604
coverage@0.750,0.89,0.013992855319769444
ci_length@0.800,0.13762541506056966,0.002802858836011484
coverage@0.800,0.912,0.012669333052690657
ci_length@0.850,0.1618931177240578,0.0031664569601335246
coverage@0.850,0.93,0.01141052146047673
ci_length@0.900,0.1998923354839912,0.0040771469629904515
coverage@0.900,0.946,0.010107818755794942
ci_length@0.950,0.2681535037139613,0.00604900523424405
coverage@0.950,0.97,0.00762889244910426


==> Figures/wind_turbine/cocoafuse/hyperparameters.yaml <==
alphas_coef_means: '[[0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0]]'
alphas_coef_sigmas: '[[1.0, 1.0, 0.2, 0.2], [1.0, 1.0, 0.2, 0.2]]'
betas_coef_means: '[5.0, -10.0, 0.0, 0.0]'
betas_coef_sigmas: '[0.2, 0.2, 0.15, 0.15]'
sigmas_log_means: '[-4.0, -2.0]'
sigmas_log_sigmas: '[0.2, 0.2]'
theta_means: '[[0.0, 0.0], [0.0, 1.0]]'
theta_sigmas: '[[0.2, 0.07], [0.2, 0.07]]'


==> Figures/wind_turbine/cocoafuse/scores.json <==
{"loo": 947.0882700887387, "divergences": 0, "bfmi": 0.8684179124292906, "rhat": 1.0234241113855091, "ess": 183.25631999789587, "mcse": 0.12754672145851936, "max_treedepths": 0, "loo_se": 50.86305874122629, "p_loo": 24.902216751358083, "lppd": 638.6742145339347, "lppd_se": 202.917783422655, "waic": 948.0132351156569, "waic_se": 50.62830592946413, "p_waic": 23.97725172443993, "complexity": 20, "fit_time": 3128.948089838028, "init_time": 151.27631211280823, "ess.thetas": 1224.9708386429704, "ess.sigmas": 1424.588146372642, "ess.alphas_raw_coef": 183.25631999789587, "ess.betas_coef": 648.12748882475, "rhat.thetas": 1.0061198184071891, "rhat.sigmas": 1.0074659788176434, "rhat.alphas_raw_coef": 1.0234241113855091, "rhat.betas_coef": 1.0115446571570288, "mcse.thetas": 0.00018640094817171714, "mcse.sigmas": 4.732202051986279e-05, "mcse.alphas_raw_coef": 0.12754672145851936, "mcse.betas_coef": 0.015483851915410808, "emll": -102.1878764447401, "alphas_log_entropy": -0.2555644155, "M": 2, "P": 2, "Q": 4}

==> Figures/wind_turbine/gpr/evaluation.csv <==
quantity,estimate,std
lppd,7.837808243879982,
emse,0.019617458351949307,0.00371506562590243
mmse,0.2500792103786385,0.013382162920337023
r2,0.8833561228645205,
ci_length@0.050,0.007783543628072199,0.00010772958396042273
coverage@0.050,0.086,0.01253826144248077
ci_length@0.100,0.015572813890380472,0.00020700837127555593
coverage@0.100,0.162,0.016477621187537962
ci_length@0.150,0.02335678574702278,0.0003048944252008284
coverage@0.150,0.224,0.018645321128905237
ci_length@0.200,0.03125470951082196,0.0004089415882201893
coverage@0.200,0.288,0.020251222185339823
ci_length@0.250,0.039298010580950685,0.0005080315171745936
coverage@0.250,0.364,0.02151762068631195
ci_length@0.300,0.04761723600510037,0.0005993203338139609
coverage@0.300,0.468,0.022314838112789438
ci_length@0.350,0.05609877855230563,0.0006865375386237796
coverage@0.350,0.544,0.022273930950777412
ci_length@0.400,0.06488303173141602,0.0007787423338175219
coverage@0.400,0.61,0.021812840255225816
ci_length@0.450,0.07424264996963305,0.0008842228347591327
coverage@0.450,0.65,0.02133072900770154
ci_length@0.500,0.08407679387476914,0.0009922962151123376
coverage@0.500,0.69,0.02068332661831747
ci_length@0.550,0.09416974422277505,0.001097055315149699
coverage@0.550,0.696,0.020571047615520213
ci_length@0.600,0.10449136008763253,0.0012244271014693285
coverage@0.600,0.718,0.020123419192572614
ci_length@0.650,0.1153386897028866,0.0013481802505750909
coverage@0.650,0.734,0.019760769215797246
ci_length@0.700,0.1272943607373235,0.0015037480677309854
coverage@0.700,0.756,0.019207498535728174
ci_length@0.750,0.14118367962730116,0.0016787165443251666
coverage@0.750,0.778,0.018585801031970613
ci_length@0.800,0.15739613710181327,0.0018884072559684653
coverage@0.800,0.81,0.017544229820656135
ci_length@0.850,0.17679561363675478,0.002124982232732139
coverage@0.850,0.834,0.016639951923007466
ci_length@0.900,0.2038638125737697,0.0025181530976667132
coverage@0.900,0.86,0.015517731793016656
ci_length@0.950,0.24281693183916145,0.002959860054825018
coverage@0.950,0.908,0.01292563344675997


==> Figures/wind_turbine/moe/evaluation.csv <==
quantity,estimate,std
lppd,778.7201918664186,31.688104108453572
waic,757.0187502541075,38.90021462607503
loo,756.3831282507365,39.22014756098834
emse,0.027619595341017385,0.0040428368358113986
mmse,0.25469316678003645,0.0132920520609191
r2,0.8810105894811586,
ci_length@0.050,0.005958975001460368,1.8560456837132168e-05
coverage@0.050,0.064,0.010945684080951725
ci_length@0.100,0.011740955751308246,1.83210325890448e-05
coverage@0.100,0.136,0.015329970645764456
ci_length@0.150,0.017544263224415164,1.9402928864968836e-05
coverage@0.150,0.224,0.018645321128905237
ci_length@0.200,0.023565594277255072,2.536784041220879e-05
coverage@0.200,0.266,0.019760769215797246
ci_length@0.250,0.02987596907798395,3.076829871580393e-05
coverage@0.250,0.496,0.022359964221796064
ci_length@0.300,0.036313503462772866,4.253380304493152e-05
coverage@0.300,0.532,0.022314838112789438
ci_length@0.350,0.04252501668256393,5.2262605607518224e-05
coverage@0.350,0.58,0.022072607458114228
ci_length@0.400,0.04920238802789932,6.109486513191444e-05
coverage@0.400,0.604,0.02187162545399861
ci_length@0.450,0.05627981922729748,6.25248168937676e-05
coverage@0.450,0.636,0.02151762068631195
ci_length@0.500,0.06403923917090748,8.664355085418154e-05
coverage@0.500,0.69,0.02068332661831747
ci_length@0.550,0.07148275124823444,0.0001050354772252597
coverage@0.550,0.72,0.020079840636817812
ci_length@0.600,0.07945091317308314,0.00011296534423733793
coverage@0.600,0.752,0.0193130008025682
ci_length@0.650,0.08830633420949979,0.00010734809711692459
coverage@0.650,0.764,0.018989681408596616
ci_length@0.700,0.09942315242681007,0.00016939935014866563
coverage@0.700,0.78,0.01852565788305506
ci_length@0.750,0.11128906096847715,0.00023167538013391052
coverage@0.750,0.794,0.01808668018183547
ci_length@0.800,0.12558503989961098,0.0002984880901864143
coverage@0.800,0.814,0.017401379255679708
ci_length@0.850,0.14430039503164396,0.00045821134661895303
coverage@0.850,0.884,0.014320893826853127
ci_length@0.900,0.2770266919627681,0.008366197716313075
coverage@0.900,0.942,0.010453324829928515
ci_length@0.950,0.4449324460717851,0.013002164736725249
coverage@0.950,0.96,0.008763560920082658


==> Figures/wind_turbine/moe/hyperparameters.yaml <==
alphas_coef_means: '[[0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0]]'
alphas_coef_sigmas: '[[1.0, 1.0, 0.2, 0.2], [1.0, 1.0, 0.2, 0.2]]'
sigmas_log_means: '[-4.0, -2.0]'
sigmas_log_sigmas: '[0.2, 0.2]'
theta_means: '[[0.0, 0.0], [0.0, 1.0]]'
theta_sigmas: '[[0.2, 0.07], [0.2, 0.07]]'


==> Figures/wind_turbine/moe/scores.json <==
{"loo": 756.3831282507365, "divergences": 0, "bfmi": 0.8532801537168888, "rhat": 1.0133184654829739, "ess": 447.17085901640377, "mcse": 0.06252411973081747, "max_treedepths": 0, "loo_se": 39.22014756098834, "p_loo": 17.53195030203392, "lppd": 778.7201918664186, "lppd_se": 31.688104108453572, "waic": 757.0187502541075, "waic_se": 38.90021462607503, "p_waic": 16.89632829866291, "complexity": 12, "fit_time": 281.3714487552643, "init_time": 68.87147617340088, "ess.thetas": 1827.448671043665, "ess.sigmas": 710.2185702070335, "ess.alphas_raw_coef": 447.17085901640377, "rhat.thetas": 1.0039328208415148, "rhat.sigmas": 1.0012912314548694, "rhat.alphas_raw_coef": 1.0133184654829739, "mcse.thetas": 0.0005963223562128476, "mcse.sigmas": 7.998970826944188e-05, "mcse.alphas_raw_coef": 0.06252411973081747, "emll": -16.68102904939338, "alphas_log_entropy": -1.196154416, "M": 2, "P": 2, "Q": 4}
